Randomized Tucker-Sketched GMRES

We address the problem of solving large-scale tensor-structured linear systems in the Tucker format. In this setting, standard iterative solvers such as GMRES face a fundamental bottleneck: the multilinear ranks of the Krylov basis vectors grow with the iteration count, leading to rapidly increasing tensor operation costs and memory requirements. To overcome these challenges, we propose two randomized algorithms within the sketched GMRES framework that replace full Arnoldi orthogonalization with short recurrences. The first, RHOSVD-Tucker sGMRES, uses randomized HOSVD with per-iteration rank selection, providing robustness across a wide range of problems. The second method, MLN-Tucker sGMRES, leverages the multilinear Nystr\"om approximation with a fixed rank, enabling streaming computations; the streamability of the approximation further allows, at no additional cost, a memory-efficient reconstruction of the solution from a compact sketched representation of the Krylov basis. Both methods outperform standard low-rank Tucker solvers in symmetric and non-symmetric settings. Applied to inverse problems, the low-rank Tucker constraint acts as an implicit regularizer; combined with adaptive projected Tikhonov penalization and automatic regularization parameter selection, the methods yield stable reconstructions.

==> graphics/data/convection_MLNTuckersGMRESMemoryEfficient_trueres_k2.dat <==
Iteration	True_Residual
1	3.354446e-01
2	1.573707e-01
3	8.985314e-02
4	5.688824e-02
5	4.043342e-02
6	2.946693e-02
7	2.144898e-02
8	1.615349e-02
9	1.275222e-02
10	1.033103e-02
11	8.579562e-03
12	6.980920e-03
13	5.777507e-03
14	4.913494e-03
15	4.242082e-03
16	3.645716e-03
17	3.191635e-03
18	2.758366e-03
19	2.408116e-03
20	2.139625e-03
21	1.903118e-03
22	1.718895e-03
23	1.504853e-03
24	1.349276e-03
25	1.245415e-03
26	1.143147e-03
27	1.059986e-03
28	9.407704e-04
29	8.732198e-04
30	8.095996e-04
31	7.466907e-04
32	6.988668e-04
33	6.514249e-04
34	5.882862e-04
35	5.410898e-04
36	5.043418e-04
37	4.726492e-04
38	4.481855e-04
39	4.219103e-04
40	4.055119e-04
41	3.790397e-04
42	3.473525e-04
43	3.186053e-04
44	2.993757e-04
45	2.825790e-04
46	2.672500e-04
47	2.533569e-04
48	2.531171e-04
49	2.488031e-04
50	2.458283e-04
51	2.379354e-04
52	2.303236e-04
53	2.179442e-04
54	2.110871e-04
55	1.979030e-04
56	1.921817e-04
57	1.820428e-04
58	1.710436e-04
59	1.626884e-04
60	1.606072e-04
61	1.490156e-04
62	1.462068e-04
63	1.357203e-04
64	1.287681e-04
65	1.238749e-04
66	1.199166e-04
67	1.162734e-04
68	1.116525e-04
69	1.010821e-04
70	9.786115e-05
71	9.668711e-05
72	9.491093e-05
73	9.099319e-05
74	9.174923e-05
75	8.749917e-05
76	8.645724e-05
77	8.333600e-05
78	8.125790e-05
79	8.083576e-05
80	8.299194e-05
81	8.561967e-05
82	8.379403e-05
83	7.753062e-05
84	7.720258e-05
85	7.189644e-05
86	7.112629e-05
87	6.909741e-05
88	6.755897e-05
89	6.605623e-05
90	6.478231e-05
91	6.348751e-05
92	5.933254e-05
93	5.940249e-05
94	5.892046e-05
95	5.773087e-05
96	5.544659e-05
97	5.478852e-05
98	5.360171e-05
99	4.950688e-05
100	4.877636e-05


==> graphics/data/convection_MLNTuckersGMRES_trueres_k2.dat <==
Iteration	True_Residual
1	3.354446e-01
2	1.573707e-01
3	8.985314e-02
4	5.688824e-02
5	4.043342e-02
6	2.946693e-02
7	2.144898e-02
8	1.615349e-02
9	1.275222e-02
10	1.033103e-02
11	8.579562e-03
12	6.980920e-03
13	5.777507e-03
14	4.913494e-03
15	4.242082e-03
16	3.645716e-03
17	3.191635e-03
18	2.758366e-03
19	2.408116e-03
20	2.139625e-03
21	1.903118e-03
22	1.718895e-03
23	1.504853e-03
24	1.349276e-03
25	1.245415e-03
26	1.143147e-03
27	1.059986e-03
28	9.407704e-04
29	8.732198e-04
30	8.095996e-04
31	7.466907e-04
32	6.988668e-04
33	6.514249e-04
34	5.882862e-04
35	5.410898e-04
36	5.043418e-04
37	4.726492e-04
38	4.481856e-04
39	4.219109e-04
40	4.055109e-04
41	3.790418e-04
42	3.473487e-04
43	3.185612e-04
44	2.993225e-04
45	2.825799e-04
46	2.672745e-04
47	2.532533e-04
48	2.529946e-04
49	2.483623e-04
50	2.462136e-04
51	2.382573e-04
52	2.276692e-04
53	2.151032e-04
54	2.071174e-04
55	1.973125e-04
56	1.909322e-04
57	1.807779e-04
58	1.675146e-04
59	1.586418e-04
60	1.550639e-04
61	1.473395e-04
62	1.410712e-04
63	1.337821e-04
64	1.269573e-04
65	1.200844e-04
66	1.167285e-04
67	1.116789e-04
68	1.056271e-04
69	9.938061e-05
70	9.534468e-05
71	9.352181e-05
72	9.088419e-05
73	8.807644e-05
74	8.576846e-05
75	8.331737e-05
76	8.233836e-05
77	7.892292e-05
78	7.760029e-05
79	7.785078e-05
80	7.604782e-05
81	7.634117e-05
82	7.529172e-05
83	7.303124e-05
84	7.042908e-05
85	6.619198e-05
86	6.385738e-05
87	6.198976e-05
88	6.211427e-05
89	6.029828e-05
90	5.837980e-05
91	5.642793e-05
92	5.375614e-05
93	5.273759e-05
94	5.221301e-05
95	5.092549e-05
96	5.011575e-05
97	4.951554e-05
98	4.668350e-05
99	4.433876e-05
100	4.212581e-05


==> graphics/data/convection_RHOSVDTuckerGMRES_trueres_k2.dat <==
Iteration	True_Residual
1	3.340701e-01
2	1.556689e-01
3	8.581719e-02
4	5.315069e-02
5	3.682392e-02
6	2.729540e-02
7	2.022066e-02
8	1.562296e-02
9	1.241074e-02
10	9.885434e-03
11	8.105043e-03
12	6.703481e-03
13	5.588125e-03
14	4.745764e-03
15	4.037690e-03
16	3.474601e-03
17	3.016946e-03
18	2.625574e-03
19	2.309757e-03
20	2.037704e-03
21	1.806805e-03
22	1.613420e-03
23	1.442518e-03
24	1.297997e-03
25	1.171572e-03
26	1.060105e-03
27	9.643337e-04
28	8.781193e-04
29	8.027807e-04
30	7.360933e-04
31	6.758200e-04
32	6.229930e-04
33	5.748399e-04
34	5.316957e-04
35	4.931902e-04
36	4.577663e-04
37	4.261200e-04
38	3.971663e-04
39	3.706580e-04
40	3.468842e-04
41	3.247157e-04
42	3.045586e-04
43	2.861195e-04
44	2.690273e-04
45	2.534029e-04
46	2.388453e-04
47	2.254332e-04
48	2.129187e-04
49	2.013619e-04
50	1.906889e-04
51	1.807624e-04
52	1.714433e-04
53	1.629049e-04
54	1.548295e-04
55	1.473637e-04
56	1.403633e-04
57	1.337628e-04
58	1.276598e-04
59	1.218387e-04
60	1.164256e-04
61	1.112870e-04
62	1.065301e-04
63	1.019986e-04
64	9.771300e-05
65	9.368610e-05
66	8.988787e-05
67	8.627263e-05
68	8.287645e-05
69	7.963370e-05
70	7.656697e-05
71	7.365476e-05
72	7.087302e-05
73	6.824854e-05
74	6.574283e-05
75	6.336393e-05
76	6.110744e-05
77	5.894574e-05
78	5.689202e-05
79	5.493486e-05
80	5.307521e-05
81	5.130291e-05
82	4.960677e-05
83	4.799486e-05


==> graphics/data/convection_RHOSVDTuckersGMRES_trueres_k2.dat <==
Iteration	True_Residual
1	3.514641e-01
2	1.573641e-01
3	8.734164e-02
4	5.526749e-02
5	4.018098e-02
6	2.759164e-02
7	2.099075e-02
8	1.639448e-02
9	1.268798e-02
10	1.047734e-02
11	8.516028e-03
12	6.962721e-03
13	5.833510e-03
14	4.945982e-03
15	4.264951e-03
16	3.722239e-03
17	3.157550e-03
18	2.788635e-03
19	2.523008e-03
20	2.186815e-03
21	1.973229e-03
22	1.752979e-03
23	1.590454e-03
24	1.441587e-03
25	1.297821e-03
26	1.158353e-03
27	1.059290e-03
28	9.706399e-04
29	9.035077e-04
30	8.515712e-04
31	7.926374e-04
32	7.594174e-04
33	7.087229e-04
34	6.547479e-04
35	6.345514e-04
36	6.113544e-04
37	5.705109e-04
38	5.116170e-04
39	4.734245e-04
40	4.437250e-04
41	3.945852e-04
42	3.739332e-04
43	3.430926e-04
44	3.211129e-04
45	3.105633e-04
46	2.947774e-04
47	2.726715e-04
48	2.651575e-04
49	2.536152e-04
50	2.257084e-04
51	2.114575e-04
52	2.019746e-04
53	1.932976e-04
54	1.795479e-04
55	1.757636e-04
56	1.713191e-04
57	1.610243e-04
58	1.546047e-04
59	1.514729e-04
60	1.432461e-04
61	1.369180e-04
62	1.338772e-04
63	1.314963e-04
64	1.245701e-04
65	1.203641e-04
66	1.149118e-04
67	1.113392e-04
68	1.073340e-04
69	1.038154e-04
70	9.834021e-05
71	9.527556e-05
72	9.311665e-05
73	8.975446e-05
74	8.528143e-05
75	8.198321e-05
76	7.907521e-05
77	7.759462e-05
78	7.541750e-05
79	7.253063e-05
80	7.081630e-05
81	7.027727e-05
82	6.868477e-05
83	6.603061e-05
84	6.391865e-05
85	6.261527e-05
86	6.152621e-05
87	6.098213e-05
88	5.810523e-05
89	5.621317e-05
90	5.485218e-05
91	5.432065e-05
92	5.444795e-05
93	5.303925e-05
94	5.130737e-05
95	5.187240e-05
96	5.174250e-05
97	5.114107e-05


==> graphics/data/convection_RHOSVDTuckersGMRES_trueres_ktrunc1.dat <==
Iteration	True_Residual
1	3.514641e-01
2	1.573641e-01
3	8.734164e-02
4	5.526749e-02
5	4.018098e-02
6	2.759164e-02
7	2.099075e-02
8	1.639448e-02
9	1.268798e-02
10	1.047734e-02
11	8.516028e-03
12	6.962721e-03
13	5.833511e-03
14	4.945983e-03
15	4.264952e-03
16	3.722238e-03
17	3.157554e-03
18	2.788623e-03
19	2.523004e-03
20	2.186741e-03
21	1.973199e-03
22	1.753227e-03
23	1.590273e-03
24	1.438315e-03
25	1.308774e-03
26	1.157215e-03
27	1.078488e-03
28	1.056814e-03
29	1.000753e-03
30	9.409839e-04
31	9.017052e-04
32	8.919166e-04
33	1.096063e-03
34	1.030568e-03
35	1.086473e-03
36	9.937271e-04
37	8.171809e-04
38	8.168002e-04
39	9.226083e-04
40	9.217404e-04
41	8.843290e-04
42	9.080901e-04
43	9.047793e-04
44	9.911540e-04
45	9.059727e-04
46	7.505982e-04
47	8.051465e-04
48	7.191215e-04
49	7.599279e-04
50	8.666845e-04
51	8.604330e-04
52	7.392073e-04
53	7.067848e-04
54	5.179730e-04
55	1.046998e-03
56	9.425917e-04
57	9.554473e-04
58	8.903027e-04
59	1.232486e-03
60	6.963210e-04
61	6.066314e-04
62	6.241582e-04
63	7.185184e-04
64	1.109543e-03
65	1.289835e-03
66	1.256286e-03
67	1.269575e-03
68	1.573892e-03
69	1.670999e-03
70	1.696196e-03
71	1.558200e-03
72	1.531382e-03
73	1.533635e-03
74	1.482025e-03
75	1.530992e-03
76	1.745433e-03
77	1.217641e-03
78	1.072828e-03
79	1.026154e-03
80	1.040207e-03
81	1.043622e-03
82	1.026533e-03
83	1.280090e-03
84	1.293219e-03
85	1.860323e-03
86	1.655833e-03
87	1.853560e-03
88	1.659626e-03
89	8.758773e-04
90	8.762548e-04
91	8.406104e-04
92	1.250876e-03
93	1.280996e-03
94	1.274725e-03
95	7.766566e-04
96	7.282878e-04
97	7.090015e-04
98	6.950284e-04
99	1.426307e-03
100	1.449855e-03
101	9.559490e-04
102	5.769095e-04
103	5.969747e-04
104	6.165043e-04
105	6.222856e-04
106	6.108207e-04
107	6.106459e-04
108	7.872113e-04
109	1.318703e-03
110	2.521094e-03
111	3.410913e-03
112	3.544972e-03
113	2.885322e-03
114	1.967189e-03
115	1.694898e-03
116	2.009462e-03
117	2.359091e-03
118	2.371658e-03
119	1.689262e-03
120	1.669472e-03


==> graphics/data/convection_RHOSVDTuckersGMRES_trueres_ktrunc2.dat <==
Iteration	True_Residual
1	3.531741e-01
2	1.568628e-01
3	8.596072e-02
4	5.899794e-02
5	3.882257e-02
6	2.815517e-02
7	2.046779e-02
8	1.625209e-02
9	1.315202e-02
10	1.118811e-02
11	9.194079e-03
12	7.281617e-03
13	6.074964e-03
14	5.227869e-03
15	4.466368e-03
16	4.021318e-03
17	3.673053e-03
18	3.226663e-03
19	2.725241e-03
20	2.316309e-03
21	2.055066e-03
22	1.890323e-03
23	1.643914e-03
24	1.470492e-03
25	1.347483e-03
26	1.242481e-03
27	1.150800e-03
28	1.056852e-03
29	9.795596e-04
30	8.996787e-04
31	8.056730e-04
32	7.197993e-04
33	6.594353e-04
34	6.218914e-04
35	5.844937e-04
36	5.449914e-04
37	4.973559e-04
38	4.659855e-04
39	4.420133e-04
40	4.231967e-04
41	3.885150e-04
42	3.578696e-04
43	3.359855e-04
44	3.182488e-04
45	2.992469e-04
46	2.761465e-04
47	2.597404e-04
48	2.453886e-04
49	2.344544e-04
50	2.252078e-04
51	2.137011e-04
52	2.019159e-04
53	1.945783e-04
54	1.835090e-04
55	1.743909e-04
56	1.613581e-04
57	1.563725e-04
58	1.466834e-04
59	1.409589e-04
60	1.351136e-04
61	1.296077e-04
62	1.254945e-04
63	1.218591e-04
64	1.149542e-04
65	1.065623e-04
66	1.020554e-04
67	9.970315e-05
68	9.673073e-05
69	9.432125e-05
70	9.049916e-05
71	8.746021e-05
72	8.286984e-05
73	8.056833e-05
74	7.816123e-05
75	7.459084e-05
76	7.137429e-05
77	6.945860e-05
78	6.887650e-05
79	6.621230e-05
80	6.448924e-05
81	6.307491e-05
82	6.166159e-05
83	5.963604e-05
84	5.776814e-05
85	5.664124e-05
86	5.570465e-05
87	5.332607e-05
88	5.140891e-05
89	4.994250e-05
90	4.816375e-05
91	4.700674e-05
92	4.630944e-05
93	4.453664e-05
94	4.266335e-05
95	4.136373e-05
96	4.161048e-05
97	4.038863e-05
98	3.879042e-05
99	3.793923e-05
100	3.633554e-05
101	3.594873e-05
102	3.533607e-05
103	3.459329e-05
104	3.371484e-05
105	3.361584e-05
106	3.365918e-05
107	3.359159e-05
108	3.364079e-05
109	3.362182e-05
110	3.363504e-05
111	3.346952e-05
112	3.349992e-05
113	3.375400e-05
114	3.355422e-05
115	3.356007e-05
116	3.358431e-05
117	3.356425e-05
118	3.351685e-05
119	3.351049e-05
120	3.365169e-05


==> graphics/data/convection_RHOSVDTuckersGMRES_trueres_ktrunc3.dat <==
Iteration	True_Residual
1	3.350673e-01
2	1.560969e-01
3	8.682933e-02
4	5.574540e-02
5	4.045408e-02
6	2.921905e-02
7	2.186290e-02
8	1.636122e-02
9	1.276068e-02
10	1.124141e-02
11	9.027429e-03
12	7.248647e-03
13	6.141044e-03
14	5.300543e-03
15	4.680988e-03
16	4.140509e-03
17	3.477377e-03
18	2.914653e-03
19	2.598021e-03
20	2.276345e-03
21	2.032304e-03
22	1.743006e-03
23	1.594653e-03
24	1.501251e-03
25	1.377159e-03
26	1.256753e-03
27	1.177130e-03
28	1.052790e-03
29	9.523090e-04
30	8.769581e-04
31	7.941171e-04
32	7.457783e-04
33	6.912016e-04
34	6.154787e-04
35	5.667379e-04
36	5.271836e-04
37	5.010962e-04
38	4.744172e-04
39	4.286949e-04
40	3.980187e-04
41	3.719850e-04
42	3.444188e-04
43	3.266072e-04
44	3.123960e-04
45	3.039189e-04
46	2.870907e-04
47	2.783973e-04
48	2.646234e-04
49	2.466994e-04
50	2.357647e-04
51	2.258037e-04
52	2.160841e-04
53	2.086203e-04
54	2.056837e-04
55	1.923200e-04
56	1.826153e-04
57	1.685469e-04
58	1.628827e-04
59	1.611296e-04
60	1.503190e-04
61	1.446812e-04
62	1.398735e-04
63	1.338961e-04
64	1.287838e-04
65	1.248670e-04
66	1.203797e-04
67	1.166772e-04
68	1.153780e-04
69	1.151998e-04
70	1.130168e-04
71	1.093622e-04
72	1.087236e-04
73	1.040593e-04
74	1.024088e-04
75	1.002064e-04
76	9.397756e-05
77	8.739053e-05
78	8.205278e-05
79	7.850858e-05
80	7.550612e-05
81	7.520977e-05
82	7.218700e-05
83	7.041384e-05
84	6.910669e-05
85	6.380394e-05
86	6.031507e-05
87	5.833717e-05
88	5.722928e-05
89	5.465080e-05
90	5.186514e-05
91	5.129000e-05
92	5.074271e-05
93	4.889887e-05
94	4.848300e-05
95	4.662522e-05
96	4.569674e-05
97	4.459435e-05
98	4.429083e-05
99	4.417093e-05
100	4.349740e-05
101	4.280480e-05
102	4.225255e-05
103	4.174030e-05
104	4.156716e-05
105	4.161300e-05
106	4.152346e-05
107	4.168368e-05
108	4.180664e-05
109	4.180893e-05
110	4.193592e-05
111	4.190197e-05
112	4.220703e-05
113	4.229147e-05
114	4.237033e-05
115	4.234308e-05
116	4.170526e-05
117	4.217615e-05
118	4.212315e-05
119	4.211000e-05
120	4.217539e-05


==> graphics/data/convection_summary.dat <==
Method	k_trunc	Time(s)	Final_TrueRes	Iterations
RHOSVD-Tucker sGMRES	2	13.0578	5.093353e-05	97
MLN-Tucker sGMRES	2	25.4733	4.212581e-05	100
MLN-Tucker sGMRES (Memory Efficient)	2	24.9822	4.877636e-05	100
RHOSVD-Tucker GMRES	2	57.4098	4.799486e-05	83


==> graphics/data/deblurring_comp_MLNTuckersGMRES_history_k2_tol1em02.dat <==
Iteration	Reported_Residual	True_Residual	RRE	Lambda
1	1.796097e-01	0.000000e+00	4.392819e-01	0.000000e+00
2	7.413981e-02	0.000000e+00	3.457309e-01	0.000000e+00
3	5.896426e-02	0.000000e+00	3.277806e-01	0.000000e+00
4	5.201996e-02	0.000000e+00	3.298198e-01	0.000000e+00
5	5.001869e-02	0.000000e+00	3.538270e-01	0.000000e+00
6	4.916494e-02	0.000000e+00	3.940619e-01	0.000000e+00
7	4.916482e-02	0.000000e+00	3.950275e-01	0.000000e+00
8	4.910464e-02	0.000000e+00	3.698446e-01	0.000000e+00
9	4.892448e-02	0.000000e+00	3.963640e-01	0.000000e+00
10	4.861681e-02	0.000000e+00	3.817816e-01	0.000000e+00
11	4.858814e-02	0.000000e+00	3.837781e-01	0.000000e+00
12	4.839979e-02	0.000000e+00	3.946785e-01	0.000000e+00
13	4.798582e-02	0.000000e+00	4.276696e-01	0.000000e+00
14	4.782710e-02	0.000000e+00	4.092187e-01	0.000000e+00
15	4.765250e-02	0.000000e+00	4.043530e-01	0.000000e+00
16	4.765088e-02	0.000000e+00	4.037948e-01	0.000000e+00
17	4.762596e-02	0.000000e+00	4.043482e-01	0.000000e+00
18	4.761809e-02	0.000000e+00	4.032913e-01	0.000000e+00
19	4.758090e-02	0.000000e+00	4.054028e-01	0.000000e+00
20	4.757023e-02	0.000000e+00	4.046627e-01	0.000000e+00
21	4.756227e-02	0.000000e+00	4.025709e-01	0.000000e+00
22	4.756225e-02	0.000000e+00	4.025753e-01	0.000000e+00
23	4.755084e-02	0.000000e+00	4.031949e-01	0.000000e+00
24	4.730445e-02	0.000000e+00	3.989004e-01	0.000000e+00
25	4.707609e-02	0.000000e+00	4.060231e-01	0.000000e+00
26	4.707285e-02	0.000000e+00	4.069996e-01	0.000000e+00
27	4.690819e-02	0.000000e+00	4.004013e-01	0.000000e+00
28	4.683094e-02	0.000000e+00	3.944566e-01	0.000000e+00
29	4.673460e-02	0.000000e+00	3.977676e-01	0.000000e+00
30	4.673121e-02	0.000000e+00	3.991172e-01	0.000000e+00
31	4.660053e-02	0.000000e+00	4.017496e-01	0.000000e+00
32	4.642527e-02	0.000000e+00	4.044711e-01	0.000000e+00
33	4.600340e-02	0.000000e+00	4.061088e-01	0.000000e+00
34	4.590701e-02	0.000000e+00	4.072178e-01	0.000000e+00
35	4.582931e-02	0.000000e+00	4.150444e-01	0.000000e+00
36	4.582705e-02	0.000000e+00	4.166950e-01	0.000000e+00
37	4.582051e-02	0.000000e+00	4.168052e-01	0.000000e+00
38	4.580631e-02	0.000000e+00	4.144759e-01	0.000000e+00
39	4.578653e-02	0.000000e+00	4.132316e-01	0.000000e+00
40	4.565112e-02	0.000000e+00	4.099538e-01	0.000000e+00
41	4.545012e-02	0.000000e+00	4.111281e-01	0.000000e+00
42	4.516320e-02	0.000000e+00	4.230184e-01	0.000000e+00
43	4.516187e-02	0.000000e+00	4.234166e-01	0.000000e+00
44	4.515233e-02	0.000000e+00	4.243463e-01	0.000000e+00
45	4.513919e-02	0.000000e+00	4.198046e-01	0.000000e+00
46	4.469992e-02	0.000000e+00	4.196784e-01	0.000000e+00
47	4.459159e-02	0.000000e+00	4.307010e-01	0.000000e+00
48	4.442118e-02	0.000000e+00	4.408861e-01	0.000000e+00
49	4.431059e-02	0.000000e+00	4.425286e-01	0.000000e+00
50	4.410863e-02	0.000000e+00	4.381305e-01	0.000000e+00
51	4.409707e-02	0.000000e+00	4.380834e-01	0.000000e+00
52	4.402141e-02	0.000000e+00	4.437307e-01	0.000000e+00
53	4.397257e-02	0.000000e+00	4.421845e-01	0.000000e+00
54	4.365262e-02	0.000000e+00	4.528017e-01	0.000000e+00
55	4.360873e-02	0.000000e+00	4.423710e-01	0.000000e+00
56	4.359421e-02	0.000000e+00	4.403289e-01	0.000000e+00
57	4.336640e-02	0.000000e+00	4.219826e-01	0.000000e+00
58	4.336640e-02	0.000000e+00	4.219857e-01	0.000000e+00
59	4.275862e-02	0.000000e+00	4.278816e-01	0.000000e+00
60	4.275860e-02	0.000000e+00	4.279474e-01	0.000000e+00
61	4.274115e-02	0.000000e+00	4.258586e-01	0.000000e+00
62	4.267570e-02	0.000000e+00	4.317702e-01	0.000000e+00
63	4.252726e-02	0.000000e+00	4.384921e-01	0.000000e+00
64	4.245881e-02	0.000000e+00	4.374999e-01	0.000000e+00
65	4.213313e-02	0.000000e+00	4.239354e-01	0.000000e+00
66	4.207522e-02	0.000000e+00	4.262396e-01	0.000000e+00
67	4.205291e-02	0.000000e+00	4.254029e-01	0.000000e+00
68	4.185178e-02	0.000000e+00	4.235859e-01	0.000000e+00
69	4.156777e-02	0.000000e+00	4.224582e-01	0.000000e+00
70	4.123693e-02	0.000000e+00	4.220234e-01	0.000000e+00
71	4.121032e-02	0.000000e+00	4.240149e-01	0.000000e+00
72	4.118315e-02	0.000000e+00	4.321960e-01	0.000000e+00
73	4.107938e-02	0.000000e+00	4.326259e-01	0.000000e+00
74	4.105269e-02	0.000000e+00	4.357214e-01	0.000000e+00
75	4.104882e-02	0.000000e+00	4.328433e-01	0.000000e+00
76	4.104564e-02	0.000000e+00	4.335384e-01	0.000000e+00
77	4.097461e-02	0.000000e+00	4.381220e-01	0.000000e+00
78	4.088086e-02	0.000000e+00	4.400175e-01	0.000000e+00
79	4.086933e-02	0.000000e+00	4.412416e-01	0.000000e+00
80	4.086279e-02	0.000000e+00	4.419910e-01	0.000000e+00
81	4.072939e-02	0.000000e+00	4.386157e-01	0.000000e+00
82	4.072233e-02	0.000000e+00	4.359825e-01	0.000000e+00
83	4.025687e-02	0.000000e+00	4.271884e-01	0.000000e+00
84	4.019717e-02	0.000000e+00	4.209241e-01	0.000000e+00
85	4.019716e-02	0.000000e+00	4.209031e-01	0.000000e+00
86	4.018722e-02	0.000000e+00	4.211152e-01	0.000000e+00
87	4.016236e-02	0.000000e+00	4.180854e-01	0.000000e+00
88	3.992108e-02	0.000000e+00	4.191926e-01	0.000000e+00
89	3.983714e-02	0.000000e+00	4.185563e-01	0.000000e+00
90	3.937365e-02	0.000000e+00	4.287901e-01	0.000000e+00
91	3.917896e-02	0.000000e+00	4.152894e-01	0.000000e+00
92	3.893796e-02	0.000000e+00	4.222534e-01	0.000000e+00
93	3.867192e-02	0.000000e+00	4.247500e-01	0.000000e+00
94	3.858835e-02	0.000000e+00	4.336309e-01	0.000000e+00
95	3.846932e-02	0.000000e+00	4.467843e-01	0.000000e+00
96	3.845305e-02	0.000000e+00	4.428609e-01	0.000000e+00
97	3.832259e-02	0.000000e+00	4.409698e-01	0.000000e+00
98	3.803267e-02	0.000000e+00	4.635108e-01	0.000000e+00
99	3.791405e-02	0.000000e+00	4.797859e-01	0.000000e+00
100	3.768144e-02	0.000000e+00	4.643443e-01	0.000000e+00


==> graphics/data/deblurring_comp_MLNTuckersGMRES_history_k2_tol3em02.dat <==
Iteration	Reported_Residual	True_Residual	RRE	Lambda
1	1.662886e-01	0.000000e+00	4.322087e-01	0.000000e+00
2	5.510510e-02	0.000000e+00	3.430094e-01	0.000000e+00
3	4.497972e-02	0.000000e+00	3.274042e-01	0.000000e+00
4	4.045868e-02	0.000000e+00	3.321396e-01	0.000000e+00
5	4.020198e-02	0.000000e+00	3.388828e-01	0.000000e+00
6	4.012084e-02	0.000000e+00	3.499756e-01	0.000000e+00
7	4.007944e-02	0.000000e+00	3.640065e-01	0.000000e+00
8	4.006705e-02	0.000000e+00	3.718917e-01	0.000000e+00
9	4.003318e-02	0.000000e+00	3.838615e-01	0.000000e+00
10	3.992082e-02	0.000000e+00	3.766773e-01	0.000000e+00
11	3.989080e-02	0.000000e+00	3.756678e-01	0.000000e+00
12	3.935154e-02	0.000000e+00	4.106034e-01	0.000000e+00
13	3.923393e-02	0.000000e+00	4.227835e-01	0.000000e+00
14	3.921537e-02	0.000000e+00	4.263350e-01	0.000000e+00
15	3.921228e-02	0.000000e+00	4.259641e-01	0.000000e+00
16	3.920405e-02	0.000000e+00	4.269420e-01	0.000000e+00
17	3.893330e-02	0.000000e+00	4.392479e-01	0.000000e+00
18	3.886517e-02	0.000000e+00	4.424710e-01	0.000000e+00
19	3.884924e-02	0.000000e+00	4.380761e-01	0.000000e+00
20	3.882416e-02	0.000000e+00	4.364865e-01	0.000000e+00
21	3.881512e-02	0.000000e+00	4.335772e-01	0.000000e+00
22	3.827966e-02	0.000000e+00	4.222807e-01	0.000000e+00
23	3.820723e-02	0.000000e+00	4.162890e-01	0.000000e+00
24	3.805207e-02	0.000000e+00	4.251177e-01	0.000000e+00
25	3.804506e-02	0.000000e+00	4.229537e-01	0.000000e+00
26	3.785289e-02	0.000000e+00	4.176593e-01	0.000000e+00
27	3.778024e-02	0.000000e+00	4.226375e-01	0.000000e+00
28	3.770442e-02	0.000000e+00	4.270001e-01	0.000000e+00
29	3.762612e-02	0.000000e+00	4.316189e-01	0.000000e+00
30	3.760051e-02	0.000000e+00	4.294453e-01	0.000000e+00
31	3.758989e-02	0.000000e+00	4.276130e-01	0.000000e+00
32	3.754188e-02	0.000000e+00	4.245940e-01	0.000000e+00
33	3.754129e-02	0.000000e+00	4.249188e-01	0.000000e+00
34	3.746291e-02	0.000000e+00	4.294701e-01	0.000000e+00
35	3.746252e-02	0.000000e+00	4.295161e-01	0.000000e+00
36	3.744056e-02	0.000000e+00	4.264188e-01	0.000000e+00
37	3.739338e-02	0.000000e+00	4.282531e-01	0.000000e+00
38	3.724646e-02	0.000000e+00	4.341223e-01	0.000000e+00
39	3.694578e-02	0.000000e+00	4.312276e-01	0.000000e+00
40	3.691766e-02	0.000000e+00	4.288519e-01	0.000000e+00
41	3.690103e-02	0.000000e+00	4.288084e-01	0.000000e+00
42	3.681006e-02	0.000000e+00	4.335399e-01	0.000000e+00
43	3.676206e-02	0.000000e+00	4.423304e-01	0.000000e+00
44	3.659027e-02	0.000000e+00	4.430927e-01	0.000000e+00
45	3.648566e-02	0.000000e+00	4.395723e-01	0.000000e+00
46	3.611760e-02	0.000000e+00	4.545622e-01	0.000000e+00
47	3.609970e-02	0.000000e+00	4.530464e-01	0.000000e+00
48	3.609690e-02	0.000000e+00	4.522418e-01	0.000000e+00
49	3.607065e-02	0.000000e+00	4.536331e-01	0.000000e+00
50	3.606229e-02	0.000000e+00	4.533981e-01	0.000000e+00
51	3.568306e-02	0.000000e+00	4.578695e-01	0.000000e+00
52	3.568150e-02	0.000000e+00	4.593242e-01	0.000000e+00
53	3.568149e-02	0.000000e+00	4.593222e-01	0.000000e+00
54	3.545391e-02	0.000000e+00	4.533717e-01	0.000000e+00
55	3.533803e-02	0.000000e+00	4.506517e-01	0.000000e+00
56	3.528397e-02	0.000000e+00	4.472691e-01	0.000000e+00
57	3.513797e-02	0.000000e+00	4.505904e-01	0.000000e+00
58	3.510134e-02	0.000000e+00	4.507201e-01	0.000000e+00
59	3.506959e-02	0.000000e+00	4.490872e-01	0.000000e+00
60	3.501394e-02	0.000000e+00	4.451089e-01	0.000000e+00
61	3.500242e-02	0.000000e+00	4.418572e-01	0.000000e+00
62	3.499833e-02	0.000000e+00	4.430758e-01	0.000000e+00
63	3.496286e-02	0.000000e+00	4.482910e-01	0.000000e+00
64	3.496283e-02	0.000000e+00	4.483204e-01	0.000000e+00
65	3.484627e-02	0.000000e+00	4.547320e-01	0.000000e+00
66	3.482791e-02	0.000000e+00	4.497569e-01	0.000000e+00
67	3.473636e-02	0.000000e+00	4.515551e-01	0.000000e+00
68	3.448409e-02	0.000000e+00	4.494497e-01	0.000000e+00
69	3.407868e-02	0.000000e+00	4.552204e-01	0.000000e+00
70	3.407867e-02	0.000000e+00	4.551029e-01	0.000000e+00
71	3.403059e-02	0.000000e+00	4.558921e-01	0.000000e+00
72	3.393605e-02	0.000000e+00	4.500450e-01	0.000000e+00
73	3.391761e-02	0.000000e+00	4.538113e-01	0.000000e+00
74	3.382909e-02	0.000000e+00	4.619300e-01	0.000000e+00
75	3.376266e-02	0.000000e+00	4.735214e-01	0.000000e+00
76	3.373811e-02	0.000000e+00	4.713949e-01	0.000000e+00
77	3.344450e-02	0.000000e+00	4.811913e-01	0.000000e+00
78	3.344312e-02	0.000000e+00	4.823667e-01	0.000000e+00
79	3.313714e-02	0.000000e+00	5.219919e-01	0.000000e+00
80	3.269776e-02	0.000000e+00	5.644814e-01	0.000000e+00
81	3.222715e-02	0.000000e+00	6.381721e-01	0.000000e+00
82	3.219700e-02	0.000000e+00	6.426763e-01	0.000000e+00
83	3.200760e-02	0.000000e+00	6.433221e-01	0.000000e+00
84	3.196051e-02	0.000000e+00	6.303111e-01	0.000000e+00
85	3.185689e-02	0.000000e+00	6.626708e-01	0.000000e+00
86	3.185546e-02	0.000000e+00	6.634253e-01	0.000000e+00
87	3.157917e-02	0.000000e+00	6.681604e-01	0.000000e+00
88	3.149963e-02	0.000000e+00	6.808610e-01	0.000000e+00
89	3.105748e-02	0.000000e+00	7.193050e-01	0.000000e+00
90	3.103412e-02	0.000000e+00	7.143372e-01	0.000000e+00
91	3.099724e-02	0.000000e+00	7.163139e-01	0.000000e+00
92	3.099714e-02	0.000000e+00	7.163427e-01	0.000000e+00
93	3.097557e-02	0.000000e+00	7.235294e-01	0.000000e+00
94	3.095393e-02	0.000000e+00	7.381758e-01	0.000000e+00
95	3.085262e-02	0.000000e+00	7.212854e-01	0.000000e+00
96	3.084374e-02	0.000000e+00	7.222809e-01	0.000000e+00
97	3.077882e-02	0.000000e+00	7.098925e-01	0.000000e+00
98	3.075845e-02	0.000000e+00	7.053526e-01	0.000000e+00
99	3.074623e-02	0.000000e+00	7.106696e-01	0.000000e+00
100	3.070065e-02	0.000000e+00	7.030957e-01	0.000000e+00


==> graphics/data/deblurring_comp_MLNTuckersGMRES_history_k2_tol5em02.dat <==
Iteration	Reported_Residual	True_Residual	RRE	Lambda
1	1.684267e-01	0.000000e+00	4.293110e-01	0.000000e+00
2	5.055093e-02	0.000000e+00	3.388336e-01	0.000000e+00
3	2.604881e-02	0.000000e+00	3.084451e-01	0.000000e+00
4	1.410915e-02	0.000000e+00	2.958876e-01	0.000000e+00
5	8.283957e-03	0.000000e+00	2.896437e-01	0.000000e+00
6	6.618968e-03	0.000000e+00	2.865120e-01	0.000000e+00
7	6.215054e-03	0.000000e+00	2.842740e-01	0.000000e+00
8	6.004552e-03	0.000000e+00	2.827437e-01	0.000000e+00
9	5.804068e-03	0.000000e+00	2.821614e-01	0.000000e+00
10	5.799713e-03	0.000000e+00	2.821520e-01	0.000000e+00
11	5.798220e-03	0.000000e+00	2.821802e-01	0.000000e+00
12	5.771291e-03	0.000000e+00	2.819474e-01	0.000000e+00
13	5.770559e-03	0.000000e+00	2.820074e-01	0.000000e+00
14	5.770228e-03	0.000000e+00	2.820563e-01	0.000000e+00
15	5.748171e-03	0.000000e+00	2.815010e-01	0.000000e+00
16	5.745589e-03	0.000000e+00	2.813791e-01	0.000000e+00
17	5.720006e-03	0.000000e+00	2.815485e-01	0.000000e+00
18	5.690371e-03	0.000000e+00	2.815452e-01	0.000000e+00
19	5.622676e-03	0.000000e+00	2.815559e-01	0.000000e+00
20	5.551936e-03	0.000000e+00	2.818085e-01	0.000000e+00
21	5.491346e-03	0.000000e+00	2.815740e-01	0.000000e+00
22	5.491182e-03	0.000000e+00	2.815889e-01	0.000000e+00
23	5.455554e-03	0.000000e+00	2.815307e-01	0.000000e+00
24	5.410179e-03	0.000000e+00	2.814415e-01	0.000000e+00
25	5.352438e-03	0.000000e+00	2.816938e-01	0.000000e+00
26	5.342211e-03	0.000000e+00	2.815414e-01	0.000000e+00
27	5.300632e-03	0.000000e+00	2.818487e-01	0.000000e+00
28	5.296530e-03	0.000000e+00	2.818706e-01	0.000000e+00
29	5.291798e-03	0.000000e+00	2.818620e-01	0.000000e+00
30	5.258681e-03	0.000000e+00	2.815949e-01	0.000000e+00
31	5.255477e-03	0.000000e+00	2.816585e-01	0.000000e+00
32	5.248243e-03	0.000000e+00	2.817211e-01	0.000000e+00
33	5.248168e-03	0.000000e+00	2.817149e-01	0.000000e+00
34	5.088672e-03	0.000000e+00	2.818205e-01	0.000000e+00
35	5.081536e-03	0.000000e+00	2.817801e-01	0.000000e+00
36	5.081404e-03	0.000000e+00	2.817922e-01	0.000000e+00
37	5.031805e-03	0.000000e+00	2.815904e-01	0.000000e+00
38	5.031084e-03	0.000000e+00	2.815867e-01	0.000000e+00
39	5.011427e-03	0.000000e+00	2.814294e-01	0.000000e+00
40	4.977677e-03	0.000000e+00	2.813223e-01	0.000000e+00
41	4.977217e-03	0.000000e+00	2.813032e-01	0.000000e+00
42	4.977156e-03	0.000000e+00	2.813023e-01	0.000000e+00
43	4.946064e-03	0.000000e+00	2.815141e-01	0.000000e+00
44	4.918179e-03	0.000000e+00	2.815666e-01	0.000000e+00
45	4.910677e-03	0.000000e+00	2.814789e-01	0.000000e+00
46	4.844354e-03	0.000000e+00	2.816242e-01	0.000000e+00
47	4.833735e-03	0.000000e+00	2.817108e-01	0.000000e+00
48	4.827198e-03	0.000000e+00	2.817126e-01	0.000000e+00
49	4.778626e-03	0.000000e+00	2.815498e-01	0.000000e+00
50	4.762001e-03	0.000000e+00	2.816625e-01	0.000000e+00
51	4.753848e-03	0.000000e+00	2.816599e-01	0.000000e+00
52	4.692946e-03	0.000000e+00	2.818461e-01	0.000000e+00
53	4.683039e-03	0.000000e+00	2.818268e-01	0.000000e+00
54	4.682821e-03	0.000000e+00	2.818396e-01	0.000000e+00
55	4.679120e-03	0.000000e+00	2.818948e-01	0.000000e+00
56	4.562859e-03	0.000000e+00	2.824709e-01	0.000000e+00
57	4.557912e-03	0.000000e+00	2.825085e-01	0.000000e+00
58	4.517074e-03	0.000000e+00	2.823549e-01	0.000000e+00
59	4.516766e-03	0.000000e+00	2.823649e-01	0.000000e+00
60	4.499336e-03	0.000000e+00	2.821011e-01	0.000000e+00
61	4.498947e-03	0.000000e+00	2.820734e-01	0.000000e+00
62	4.486546e-03	0.000000e+00	2.823211e-01	0.000000e+00
63	4.480872e-03	0.000000e+00	2.823669e-01	0.000000e+00
64	4.466339e-03	0.000000e+00	2.824076e-01	0.000000e+00
65	4.426672e-03	0.000000e+00	2.824394e-01	0.000000e+00
66	4.328624e-03	0.000000e+00	2.835542e-01	0.000000e+00
67	4.328380e-03	0.000000e+00	2.835086e-01	0.000000e+00
68	4.285638e-03	0.000000e+00	2.848290e-01	0.000000e+00
69	4.230166e-03	0.000000e+00	2.846421e-01	0.000000e+00
70	4.216537e-03	0.000000e+00	2.847905e-01	0.000000e+00
71	4.198176e-03	0.000000e+00	2.844427e-01	0.000000e+00
72	4.195678e-03	0.000000e+00	2.846223e-01	0.000000e+00
73	4.158161e-03	0.000000e+00	2.839732e-01	0.000000e+00
74	4.156430e-03	0.000000e+00	2.840806e-01	0.000000e+00
75	4.150663e-03	0.000000e+00	2.840134e-01	0.000000e+00
76	4.149072e-03	0.000000e+00	2.840061e-01	0.000000e+00
77	4.145812e-03	0.000000e+00	2.839810e-01	0.000000e+00
78	4.140859e-03	0.000000e+00	2.840100e-01	0.000000e+00
79	4.024410e-03	0.000000e+00	2.857481e-01	0.000000e+00
80	4.023997e-03	0.000000e+00	2.857766e-01	0.000000e+00
81	4.023252e-03	0.000000e+00	2.856870e-01	0.000000e+00
82	4.015516e-03	0.000000e+00	2.855002e-01	0.000000e+00
83	4.004707e-03	0.000000e+00	2.858868e-01	0.000000e+00
84	4.004287e-03	0.000000e+00	2.857935e-01	0.000000e+00
85	4.004286e-03	0.000000e+00	2.857937e-01	0.000000e+00
86	4.003317e-03	0.000000e+00	2.859736e-01	0.000000e+00
87	4.003317e-03	0.000000e+00	2.859755e-01	0.000000e+00
88	3.985200e-03	0.000000e+00	2.859880e-01	0.000000e+00
89	3.955995e-03	0.000000e+00	2.868134e-01	0.000000e+00
90	3.955252e-03	0.000000e+00	2.867531e-01	0.000000e+00
91	3.944224e-03	0.000000e+00	2.864761e-01	0.000000e+00
92	3.894947e-03	0.000000e+00	2.868917e-01	0.000000e+00
93	3.893426e-03	0.000000e+00	2.868660e-01	0.000000e+00
94	3.891890e-03	0.000000e+00	2.869972e-01	0.000000e+00
95	3.889975e-03	0.000000e+00	2.870707e-01	0.000000e+00
96	3.878264e-03	0.000000e+00	2.872471e-01	0.000000e+00
97	3.845009e-03	0.000000e+00	2.869785e-01	0.000000e+00
98	3.828867e-03	0.000000e+00	2.869252e-01	0.000000e+00
99	3.816819e-03	0.000000e+00	2.871989e-01	0.000000e+00
100	3.816720e-03	0.000000e+00	2.871877e-01	0.000000e+00


==> graphics/data/deblurring_regcomp_MLNTuckersGMRESMemoryEfficient_history_k2.dat <==
Iteration	Reported_Residual	RRE	Lambda
1	1.994327e-01	4.369098e-01	1.137136e-02
2	5.753869e-02	3.401065e-01	4.000802e-03
3	3.193253e-02	3.111183e-01	3.013356e-03
4	1.572011e-02	2.972719e-01	1.740211e-03
5	1.014887e-02	2.925373e-01	1.335066e-03
6	9.307479e-03	2.910168e-01	1.572060e-03
7	9.221308e-03	2.905143e-01	1.953003e-03
8	9.163367e-03	2.902335e-01	2.551385e-03
9	9.160767e-03	2.902486e-01	2.983003e-03
10	9.025269e-03	2.900741e-01	3.337494e-03
11	9.022182e-03	2.900784e-01	3.631722e-03
12	9.011820e-03	2.900951e-01	3.924379e-03
13	9.009429e-03	2.900854e-01	3.967390e-03
14	8.968414e-03	2.901398e-01	4.153293e-03
15	8.884081e-03	2.904506e-01	4.334136e-03
16	8.881922e-03	2.904799e-01	4.369375e-03
17	8.872350e-03	2.904972e-01	4.417833e-03
18	8.833700e-03	2.909706e-01	4.529244e-03
19	8.833686e-03	2.909902e-01	4.649749e-03
20	8.829968e-03	2.910795e-01	4.780861e-03
21	8.791503e-03	2.910428e-01	4.863227e-03
22	8.791558e-03	2.910470e-01	4.961077e-03
23	8.747296e-03	2.912030e-01	5.032730e-03
24	8.714975e-03	2.912812e-01	5.153176e-03
25	8.715032e-03	2.912946e-01	5.070664e-03
26	8.693543e-03	2.916736e-01	5.225946e-03
27	8.536438e-03	2.909153e-01	4.944104e-03
28	8.433932e-03	2.912895e-01	4.898364e-03
29	8.423726e-03	2.913225e-01	4.952420e-03
30	8.313169e-03	2.910267e-01	4.998924e-03
31	8.253409e-03	2.912301e-01	5.009081e-03
32	8.238652e-03	2.914702e-01	4.963229e-03
33	8.235496e-03	2.914918e-01	5.052259e-03
34	8.122873e-03	2.913292e-01	5.122508e-03
35	8.102587e-03	2.911966e-01	5.157161e-03
36	8.091722e-03	2.911447e-01	5.277077e-03
37	8.072834e-03	2.913150e-01	5.352632e-03
38	8.072989e-03	2.913200e-01	5.441676e-03
39	8.057136e-03	2.913778e-01	5.530361e-03
40	8.056094e-03	2.913595e-01	5.618922e-03
41	8.056192e-03	2.913599e-01	5.703688e-03
42	8.053605e-03	2.912488e-01	5.711429e-03
43	8.024143e-03	2.914437e-01	5.806653e-03
44	7.986651e-03	2.922582e-01	5.835534e-03
45	7.986201e-03	2.922496e-01	6.010629e-03
46	7.985359e-03	2.922878e-01	6.072132e-03
47	7.879684e-03	2.916596e-01	6.146414e-03
48	7.863480e-03	2.918124e-01	6.271728e-03
49	7.797354e-03	2.917215e-01	6.148818e-03
50	7.786094e-03	2.916523e-01	6.287778e-03
51	7.785891e-03	2.916587e-01	6.474505e-03
52	7.550467e-03	2.924602e-01	6.456586e-03
53	7.547648e-03	2.925476e-01	6.611248e-03
54	7.483641e-03	2.927127e-01	6.401102e-03
55	7.444314e-03	2.927800e-01	6.590306e-03
56	7.419770e-03	2.930045e-01	6.715568e-03
57	7.377425e-03	2.927461e-01	6.887904e-03
58	7.378084e-03	2.927612e-01	7.035407e-03
59	7.371995e-03	2.927817e-01	6.993237e-03
60	7.347427e-03	2.930898e-01	7.084722e-03
61	7.345309e-03	2.933220e-01	7.290490e-03
62	7.339591e-03	2.931896e-01	7.353385e-03
63	7.294731e-03	2.936482e-01	7.344425e-03
64	7.202141e-03	2.938448e-01	7.272949e-03
65	7.175936e-03	2.942384e-01	7.402327e-03
66	7.164609e-03	2.941728e-01	7.498695e-03
67	7.149305e-03	2.942609e-01	7.527422e-03
68	7.149546e-03	2.943844e-01	7.653967e-03
69	7.143572e-03	2.944899e-01	7.615092e-03
70	7.091167e-03	2.953548e-01	7.718793e-03
71	7.085229e-03	2.953232e-01	7.770830e-03
72	7.059787e-03	2.959104e-01	8.105240e-03
73	7.045808e-03	2.968759e-01	8.293994e-03
74	6.867675e-03	2.954974e-01	8.217217e-03
75	6.861668e-03	2.956099e-01	8.334579e-03
76	6.858182e-03	2.954998e-01	8.498014e-03
77	6.847947e-03	2.956035e-01	8.500289e-03
78	6.847512e-03	2.953050e-01	8.557302e-03
79	6.829711e-03	2.955754e-01	8.801543e-03
80	6.814142e-03	2.954647e-01	9.001951e-03
81	6.776282e-03	2.952591e-01	8.880542e-03
82	6.754803e-03	2.949869e-01	8.959810e-03
83	6.752260e-03	2.947056e-01	9.112442e-03
84	6.754583e-03	2.946998e-01	9.233857e-03
85	6.719227e-03	2.948597e-01	9.312392e-03
86	6.614017e-03	2.952935e-01	9.436234e-03
87	6.562019e-03	2.953959e-01	9.501273e-03
88	6.464264e-03	2.953919e-01	9.343171e-03
89	6.468240e-03	2.953441e-01	9.515090e-03
90	6.362984e-03	2.961444e-01	9.137106e-03
91	6.162881e-03	2.994300e-01	8.568708e-03
92	6.122552e-03	3.020577e-01	8.534216e-03
93	6.086220e-03	3.035504e-01	8.523692e-03
94	6.061055e-03	3.031082e-01	8.711676e-03
95	6.064191e-03	3.029892e-01	8.851417e-03
96	6.069967e-03	3.027471e-01	9.087769e-03
97	6.066659e-03	3.021679e-01	9.116954e-03
98	6.063976e-03	3.007918e-01	9.106583e-03
99	5.904418e-03	3.051162e-01	9.041351e-03
100	5.871133e-03	3.076021e-01	9.405004e-03


==> graphics/data/deblurring_regcomp_MLNTuckersGMRES_history_k2.dat <==
Iteration	Reported_Residual	RRE	Lambda
1	1.994327e-01	4.368032e-01	1.137136e-02
2	5.753869e-02	3.401173e-01	4.000802e-03
3	3.193253e-02	3.110740e-01	3.013356e-03
4	1.572011e-02	2.973749e-01	1.740211e-03
5	1.014887e-02	2.924439e-01	1.335066e-03
6	9.307479e-03	2.906442e-01	1.572060e-03
7	9.221308e-03	2.900308e-01	1.953003e-03
8	9.163367e-03	2.896194e-01	2.551385e-03
9	9.160767e-03	2.896092e-01	2.983003e-03
10	9.025269e-03	2.894315e-01	3.337494e-03
11	9.022182e-03	2.894513e-01	3.631722e-03
12	9.011820e-03	2.893807e-01	3.924379e-03
13	9.009429e-03	2.893202e-01	3.967390e-03
14	8.968414e-03	2.895314e-01	4.153293e-03
15	8.884081e-03	2.898065e-01	4.334136e-03
16	8.881922e-03	2.898059e-01	4.369375e-03
17	8.872350e-03	2.898331e-01	4.417833e-03
18	8.833700e-03	2.903102e-01	4.529244e-03
19	8.833686e-03	2.903304e-01	4.649749e-03
20	8.829968e-03	2.904334e-01	4.780861e-03
21	8.791503e-03	2.902814e-01	4.863227e-03
22	8.791558e-03	2.902840e-01	4.961077e-03
23	8.747296e-03	2.902239e-01	5.032730e-03
24	8.714975e-03	2.902090e-01	5.153176e-03
25	8.715032e-03	2.902199e-01	5.070664e-03
26	8.693543e-03	2.905208e-01	5.225946e-03
27	8.536438e-03	2.899993e-01	4.944104e-03
28	8.433932e-03	2.899688e-01	4.898364e-03
29	8.423726e-03	2.898707e-01	4.952420e-03
30	8.313169e-03	2.899251e-01	4.998924e-03
31	8.253409e-03	2.901026e-01	5.009081e-03
32	8.238652e-03	2.902354e-01	4.963229e-03
33	8.235496e-03	2.902595e-01	5.052259e-03
34	8.122873e-03	2.902326e-01	5.122508e-03
35	8.102587e-03	2.900986e-01	5.157161e-03
36	8.091722e-03	2.900143e-01	5.277077e-03
37	8.072834e-03	2.901217e-01	5.352632e-03
38	8.072989e-03	2.901305e-01	5.441676e-03
39	8.057136e-03	2.902479e-01	5.530361e-03
40	8.056094e-03	2.902922e-01	5.618922e-03
41	8.056192e-03	2.902898e-01	5.703688e-03
42	8.053605e-03	2.902371e-01	5.711429e-03
43	8.024143e-03	2.903491e-01	5.806653e-03
44	7.986651e-03	2.908319e-01	5.835534e-03
45	7.986201e-03	2.908030e-01	6.010629e-03
46	7.985359e-03	2.908152e-01	6.072132e-03
47	7.879684e-03	2.900957e-01	6.146414e-03
48	7.863480e-03	2.903997e-01	6.271728e-03
49	7.797354e-03	2.897186e-01	6.148818e-03
50	7.786094e-03	2.894614e-01	6.287778e-03
51	7.785891e-03	2.895292e-01	6.474505e-03
52	7.550467e-03	2.902880e-01	6.456586e-03
53	7.547648e-03	2.902654e-01	6.611248e-03
54	7.483641e-03	2.906001e-01	6.401102e-03
55	7.444314e-03	2.899197e-01	6.590306e-03
56	7.419770e-03	2.897720e-01	6.715568e-03
57	7.377425e-03	2.897586e-01	6.887904e-03
58	7.378084e-03	2.897748e-01	7.035407e-03
59	7.371995e-03	2.897210e-01	6.993237e-03
60	7.347427e-03	2.896100e-01	7.084722e-03
61	7.345309e-03	2.896244e-01	7.290490e-03
62	7.339591e-03	2.895972e-01	7.353385e-03
63	7.294731e-03	2.897652e-01	7.344425e-03
64	7.202141e-03	2.904095e-01	7.272949e-03
65	7.175936e-03	2.904975e-01	7.402327e-03
66	7.164609e-03	2.905135e-01	7.498695e-03
67	7.149305e-03	2.908365e-01	7.527422e-03
68	7.149546e-03	2.910175e-01	7.653967e-03
69	7.143572e-03	2.912831e-01	7.615092e-03
70	7.091167e-03	2.922890e-01	7.718793e-03
71	7.085229e-03	2.923987e-01	7.770830e-03
72	7.059787e-03	2.930342e-01	8.105240e-03
73	7.045808e-03	2.938716e-01	8.293994e-03
74	6.867675e-03	2.922496e-01	8.217217e-03
75	6.861668e-03	2.922944e-01	8.334579e-03
76	6.858182e-03	2.923490e-01	8.498014e-03
77	6.847947e-03	2.924264e-01	8.500289e-03
78	6.847512e-03	2.924816e-01	8.557302e-03
79	6.829711e-03	2.932563e-01	8.801543e-03
80	6.814142e-03	2.927876e-01	9.001951e-03
81	6.776282e-03	2.928155e-01	8.880542e-03
82	6.754803e-03	2.927854e-01	8.959810e-03
83	6.752260e-03	2.923784e-01	9.112442e-03
84	6.754583e-03	2.923709e-01	9.233857e-03
85	6.719227e-03	2.921344e-01	9.312392e-03
86	6.614017e-03	2.923172e-01	9.436234e-03
87	6.562019e-03	2.923450e-01	9.501273e-03
88	6.464264e-03	2.924416e-01	9.343171e-03
89	6.468240e-03	2.924582e-01	9.515090e-03
90	6.362984e-03	2.932782e-01	9.137106e-03
91	6.162881e-03	2.944414e-01	8.568708e-03
92	6.122552e-03	2.963416e-01	8.534216e-03
93	6.086220e-03	2.968298e-01	8.523692e-03
94	6.061055e-03	2.970373e-01	8.711676e-03
95	6.064191e-03	2.969249e-01	8.851417e-03
96	6.069967e-03	2.969621e-01	9.087769e-03
97	6.066659e-03	2.966038e-01	9.116954e-03
98	6.063976e-03	2.961619e-01	9.106583e-03
99	5.904418e-03	2.993678e-01	9.041351e-03
100	5.871133e-03	3.017528e-01	9.405004e-03


==> graphics/data/deblurring_regcomp_RHOSVDTuckerGMRES_history_k2.dat <==
Iteration	Reported_Residual	RRE	Lambda
1	1.817211e-01	4.377908e-01	1.641379e-01
2	5.346952e-02	3.384493e-01	6.397409e-02
3	2.712612e-02	3.106747e-01	4.302971e-02
4	1.370371e-02	2.958188e-01	2.745667e-02
5	7.954563e-03	2.895039e-01	1.858313e-02
6	5.943917e-03	2.859622e-01	1.668783e-02
7	4.928887e-03	2.831546e-01	1.722201e-02
8	4.403807e-03	2.812903e-01	1.815577e-02
9	4.131889e-03	2.800777e-01	1.843528e-02
10	4.086908e-03	2.799575e-01	1.883715e-02
11	4.179725e-03	2.804425e-01	1.978915e-02
12	4.347079e-03	2.812754e-01	2.138402e-02
13	4.502942e-03	2.819376e-01	2.314073e-02
14	4.611350e-03	2.820894e-01	2.446479e-02
15	4.700875e-03	2.825276e-01	2.545141e-02
16	4.779509e-03	2.828107e-01	2.622110e-02
17	4.856825e-03	2.831196e-01	2.696464e-02
18	4.924182e-03	2.833751e-01	2.762069e-02
19	4.978109e-03	2.838472e-01	2.813059e-02
20	5.021414e-03	2.837315e-01	2.852011e-02
21	5.064368e-03	2.836824e-01	2.886900e-02
22	5.106141e-03	2.838131e-01	2.915343e-02
23	5.153135e-03	2.838640e-01	2.944169e-02
24	5.203645e-03	2.837045e-01	2.975468e-02
25	5.253607e-03	2.841991e-01	3.008489e-02
26	5.297091e-03	2.843893e-01	3.037899e-02
27	5.334894e-03	2.846320e-01	3.062839e-02
28	5.368875e-03	2.848538e-01	3.083241e-02
29	5.400996e-03	2.847787e-01	3.102258e-02
30	5.434409e-03	2.855104e-01	3.125067e-02
31	5.461345e-03	2.854123e-01	3.146823e-02
32	5.484678e-03	2.858426e-01	3.170007e-02
33	5.504247e-03	2.865015e-01	3.191312e-02
34	5.522595e-03	2.863629e-01	3.210083e-02
35	5.536507e-03	2.864676e-01	3.223046e-02
36	5.550405e-03	2.865123e-01	3.231615e-02
37	5.570262e-03	2.874606e-01	3.240178e-02
38	5.597278e-03	2.883592e-01	3.252293e-02
39	5.622662e-03	2.888406e-01	3.267122e-02
40	5.644026e-03	2.898811e-01	3.283290e-02
41	5.659243e-03	2.901531e-01	3.297213e-02
42	5.668734e-03	2.905523e-01	3.307090e-02
43	5.669972e-03	2.920342e-01	3.309796e-02
44	5.676661e-03	2.918954e-01	3.314094e-02
45	5.680513e-03	2.927412e-01	3.314319e-02
46	5.684119e-03	2.933101e-01	3.314016e-02
47	5.680823e-03	2.930575e-01	3.309487e-02
48	5.683977e-03	2.932824e-01	3.310492e-02
49	5.680434e-03	2.941987e-01	3.306929e-02
50	5.683476e-03	2.937070e-01	3.308270e-02
51	5.681169e-03	2.949171e-01	3.305721e-02
52	5.678247e-03	2.939916e-01	3.302886e-02
53	5.678770e-03	2.944559e-01	3.302790e-02
54	5.677177e-03	2.940633e-01	3.301143e-02
55	5.679319e-03	2.955726e-01	3.302158e-02
56	5.679225e-03	2.944603e-01	3.301782e-02
57	5.674710e-03	2.939941e-01	3.298097e-02
58	5.675723e-03	2.948217e-01	3.298613e-02
59	5.675207e-03	2.949697e-01	3.298006e-02
60	5.674654e-03	2.956539e-01	3.297393e-02
61	5.674076e-03	2.943406e-01	3.296755e-02
62	5.673506e-03	2.942146e-01	3.296154e-02
63	5.672930e-03	2.945841e-01	3.295598e-02
64	5.672257e-03	2.949494e-01	3.294977e-02
65	5.671513e-03	2.949518e-01	3.294327e-02
66	5.675068e-03	2.946939e-01	3.296860e-02
67	5.673851e-03	2.951391e-01	3.295878e-02
68	5.672204e-03	2.942229e-01	3.294577e-02
69	5.671569e-03	2.947923e-01	3.294028e-02
70	5.670927e-03	2.949882e-01	3.293479e-02
71	5.672437e-03	2.949057e-01	3.294532e-02
72	5.672689e-03	2.951067e-01	3.294663e-02
73	5.673188e-03	2.948652e-01	3.294975e-02
74	5.671709e-03	2.945956e-01	3.293837e-02
75	5.671600e-03	2.949287e-01	3.293710e-02
76	5.671345e-03	2.946801e-01	3.293478e-02
77	5.671210e-03	2.951941e-01	3.293342e-02
78	5.671077e-03	2.947290e-01	3.293204e-02
79	5.670783e-03	2.949983e-01	3.292950e-02
80	5.670591e-03	2.947262e-01	3.292774e-02
81	5.670371e-03	2.945364e-01	3.292579e-02
82	5.670116e-03	2.950658e-01	3.292359e-02
83	5.669812e-03	2.947472e-01	3.292107e-02
84	5.669439e-03	2.957822e-01	3.291806e-02
85	5.668964e-03	2.945006e-01	3.291431e-02
86	5.672851e-03	2.958415e-01	3.294277e-02
87	5.672096e-03	2.961241e-01	3.293697e-02
88	5.671088e-03	2.951747e-01	3.292933e-02
89	5.669756e-03	2.958341e-01	3.291929e-02
90	5.669389e-03	2.947660e-01	3.291638e-02
91	5.668948e-03	2.948516e-01	3.291295e-02
92	5.668326e-03	2.949659e-01	3.290818e-02
93	5.668880e-03	2.954099e-01	3.291209e-02
94	5.672395e-03	2.955628e-01	3.293787e-02
95	5.670083e-03	2.952925e-01	3.292066e-02
96	5.670043e-03	2.941523e-01	3.292021e-02
97	5.670012e-03	2.946970e-01	3.291983e-02
98	5.669987e-03	2.950510e-01	3.291949e-02
99	5.669998e-03	2.954301e-01	3.291944e-02
100	5.669751e-03	2.950801e-01	3.291748e-02


==> graphics/data/deblurring_regcomp_RHOSVDTuckersGMRES_history_k2.dat <==
Iteration	Reported_Residual	RRE	Lambda
1	1.257547e-01	4.265565e-01	7.349622e-03
2	4.846118e-02	3.433228e-01	5.021751e-03
3	2.520570e-02	3.106601e-01	3.295891e-03
4	1.323576e-02	2.960514e-01	2.053797e-03
5	8.485392e-03	2.896976e-01	1.433303e-03
6	7.882825e-03	2.864597e-01	1.722796e-03
7	7.458664e-03	2.837595e-01	1.975140e-03
8	7.436897e-03	2.831455e-01	2.498061e-03
9	7.346996e-03	2.817215e-01	2.707278e-03
10	7.346690e-03	2.819560e-01	3.131390e-03
11	7.335959e-03	2.825560e-01	3.564235e-03
12	7.336043e-03	2.826665e-01	4.103598e-03
13	7.323750e-03	2.822597e-01	4.367088e-03
14	7.210968e-03	2.815896e-01	4.729857e-03
15	7.183675e-03	2.813479e-01	4.828681e-03
16	7.178377e-03	2.815210e-01	4.973315e-03
17	6.969579e-03	2.824087e-01	5.456614e-03
18	6.963093e-03	2.826530e-01	5.748740e-03
19	6.898295e-03	2.825391e-01	5.718767e-03
20	6.894620e-03	2.824725e-01	5.794509e-03
21	6.785950e-03	2.831484e-01	5.749143e-03
22	6.765090e-03	2.831876e-01	5.629192e-03
23	6.620729e-03	2.828327e-01	5.926245e-03
24	6.537330e-03	2.820642e-01	5.746467e-03
25	6.522990e-03	2.818482e-01	5.753907e-03
26	6.483582e-03	2.817060e-01	5.845430e-03
27	6.480265e-03	2.815380e-01	5.855050e-03
28	6.479920e-03	2.817546e-01	5.991648e-03
29	6.460295e-03	2.817063e-01	6.068485e-03
30	6.404008e-03	2.816123e-01	6.225605e-03
31	6.142555e-03	2.815560e-01	5.935751e-03
32	6.096467e-03	2.820920e-01	6.244223e-03
33	6.096829e-03	2.819286e-01	6.328537e-03
34	6.072795e-03	2.808977e-01	6.445239e-03
35	6.055781e-03	2.818366e-01	6.537183e-03
36	6.010265e-03	2.818530e-01	6.491277e-03
37	6.009112e-03	2.812430e-01	6.680664e-03
38	5.931374e-03	2.819435e-01	6.713843e-03
39	5.925693e-03	2.815631e-01	6.918147e-03
40	5.925336e-03	2.811507e-01	7.087592e-03
41	5.920506e-03	2.813768e-01	7.063391e-03
42	5.920352e-03	2.812782e-01	6.976398e-03
43	5.921084e-03	2.814625e-01	7.075848e-03
44	5.896864e-03	2.807598e-01	7.119078e-03
45	5.882956e-03	2.818224e-01	7.185401e-03
46	5.882751e-03	2.810966e-01	7.296379e-03
47	5.881813e-03	2.806715e-01	7.411239e-03
48	5.865986e-03	2.816054e-01	7.652763e-03
49	5.812342e-03	2.807511e-01	7.686046e-03
50	5.699732e-03	2.820580e-01	7.809422e-03
51	5.697830e-03	2.823215e-01	7.982264e-03
52	5.638700e-03	2.822750e-01	8.012508e-03
53	5.595765e-03	2.813799e-01	7.931796e-03
54	5.574767e-03	2.818746e-01	7.443554e-03
55	5.552529e-03	2.829642e-01	7.551380e-03
56	5.494534e-03	2.828126e-01	7.432813e-03
57	5.425252e-03	2.835984e-01	7.528560e-03
58	5.406498e-03	2.845452e-01	7.554837e-03
59	5.407878e-03	2.837237e-01	7.637953e-03
60	5.390790e-03	2.840968e-01	7.755687e-03
61	5.369106e-03	2.851599e-01	7.901322e-03
62	5.336607e-03	2.847643e-01	7.937229e-03
63	5.186151e-03	2.836668e-01	7.730450e-03
64	5.172459e-03	2.835683e-01	7.805452e-03
65	5.120214e-03	2.832520e-01	8.065039e-03
66	5.114280e-03	2.831796e-01	8.026066e-03
67	5.115025e-03	2.832361e-01	8.155387e-03
68	5.111860e-03	2.834243e-01	8.104071e-03
69	5.034872e-03	2.827715e-01	7.785049e-03
70	5.034820e-03	2.828621e-01	7.922272e-03
71	4.923484e-03	2.848070e-01	7.883510e-03
72	4.815032e-03	2.849309e-01	7.458024e-03
73	4.813671e-03	2.844084e-01	7.606765e-03
74	4.808051e-03	2.841286e-01	7.482977e-03
75	4.806553e-03	2.848412e-01	7.573858e-03
76	4.799001e-03	2.843906e-01	7.659963e-03
77	4.788258e-03	2.841831e-01	7.635161e-03
78	4.747154e-03	2.852091e-01	7.716326e-03
79	4.744432e-03	2.847685e-01	7.846494e-03
80	4.716520e-03	2.845505e-01	7.950014e-03
81	4.646692e-03	2.879091e-01	8.148676e-03
82	4.548111e-03	2.890306e-01	8.074636e-03
83	4.392469e-03	2.929901e-01	6.465774e-03
84	4.360510e-03	2.905016e-01	6.185309e-03
85	4.350222e-03	2.921518e-01	6.333741e-03
86	4.346092e-03	2.921390e-01	6.419909e-03
87	4.345909e-03	2.921803e-01	6.476056e-03
88	4.247827e-03	2.919092e-01	6.075058e-03
89	4.171329e-03	2.926949e-01	5.722761e-03
90	4.145301e-03	2.935229e-01	5.805368e-03
91	4.147745e-03	2.934471e-01	5.920897e-03
92	4.150874e-03	2.937578e-01	6.065805e-03
93	4.143680e-03	2.942385e-01	6.140853e-03
94	4.073176e-03	2.964471e-01	5.907474e-03
95	4.057366e-03	2.964938e-01	5.852687e-03
96	4.048492e-03	2.945647e-01	5.843306e-03
97	3.864452e-03	2.959787e-01	6.161270e-03
98	3.831402e-03	2.949650e-01	6.082290e-03
99	3.771033e-03	2.976245e-01	5.787504e-03
100	3.773585e-03	2.996893e-01	5.891355e-03


==> graphics/data/deblurring_unreg_MLNTuckersGMRESMemoryEfficient_history_k2.dat <==
Iteration	Reported_Residual	RRE	Lambda
1	2.017513e-01	4.444948e-01	0.000000e+00
2	8.949483e-02	3.630570e-01	0.000000e+00
3	7.422321e-02	3.550308e-01	0.000000e+00
4	6.981417e-02	3.804962e-01	0.000000e+00
5	6.840193e-02	4.345834e-01	0.000000e+00
6	6.823789e-02	3.963547e-01	0.000000e+00
7	6.723329e-02	3.349826e-01	0.000000e+00
8	6.686050e-02	3.682615e-01	0.000000e+00
9	6.549633e-02	4.416682e-01	0.000000e+00
10	6.496101e-02	4.171939e-01	0.000000e+00
11	6.471566e-02	4.187352e-01	0.000000e+00
12	6.470232e-02	4.232095e-01	0.000000e+00
13	6.460583e-02	4.336347e-01	0.000000e+00
14	6.455586e-02	4.317207e-01	0.000000e+00
15	6.427203e-02	4.256696e-01	0.000000e+00
16	6.408960e-02	4.129446e-01	0.000000e+00
17	6.391598e-02	4.187068e-01	0.000000e+00
18	6.363105e-02	4.435044e-01	0.000000e+00
19	6.354523e-02	4.374663e-01	0.000000e+00
20	6.313564e-02	4.355552e-01	0.000000e+00
21	6.311130e-02	4.338474e-01	0.000000e+00
22	6.305851e-02	4.318154e-01	0.000000e+00
23	6.277087e-02	4.263818e-01	0.000000e+00
24	6.271344e-02	4.141913e-01	0.000000e+00
25	6.256631e-02	4.155700e-01	0.000000e+00
26	6.228910e-02	3.926440e-01	0.000000e+00
27	6.153148e-02	4.060900e-01	0.000000e+00
28	6.152994e-02	4.042426e-01	0.000000e+00
29	6.138146e-02	4.084988e-01	0.000000e+00
30	6.070113e-02	4.135942e-01	0.000000e+00
31	6.063127e-02	4.171294e-01	0.000000e+00
32	6.045416e-02	4.137243e-01	0.000000e+00
33	6.039218e-02	4.169256e-01	0.000000e+00
34	6.023353e-02	4.223813e-01	0.000000e+00
35	5.940859e-02	4.828215e-01	0.000000e+00
36	5.925596e-02	4.808745e-01	0.000000e+00
37	5.922013e-02	4.784930e-01	0.000000e+00
38	5.915091e-02	4.731310e-01	0.000000e+00
39	5.914343e-02	4.748341e-01	0.000000e+00
40	5.860087e-02	4.743368e-01	0.000000e+00
41	5.836692e-02	4.673036e-01	0.000000e+00
42	5.799056e-02	4.818303e-01	0.000000e+00
43	5.759724e-02	4.846409e-01	0.000000e+00
44	5.744803e-02	4.864782e-01	0.000000e+00
45	5.744508e-02	4.878194e-01	0.000000e+00
46	5.729499e-02	4.839118e-01	0.000000e+00
47	5.726804e-02	4.830776e-01	0.000000e+00
48	5.719822e-02	4.810562e-01	0.000000e+00
49	5.658072e-02	4.870615e-01	0.000000e+00
50	5.650598e-02	4.925257e-01	0.000000e+00
51	5.650412e-02	4.914335e-01	0.000000e+00
52	5.645493e-02	4.927969e-01	0.000000e+00
53	5.625125e-02	5.032866e-01	0.000000e+00
54	5.622949e-02	4.984610e-01	0.000000e+00
55	5.608352e-02	4.900256e-01	0.000000e+00
56	5.364031e-02	5.073250e-01	0.000000e+00
57	5.344315e-02	5.012307e-01	0.000000e+00
58	5.344218e-02	5.000650e-01	0.000000e+00
59	5.270772e-02	5.141693e-01	0.000000e+00
60	5.191110e-02	5.121493e-01	0.000000e+00
61	5.174371e-02	5.161190e-01	0.000000e+00
62	5.151031e-02	5.064144e-01	0.000000e+00
63	5.083267e-02	5.079719e-01	0.000000e+00
64	5.076077e-02	5.108430e-01	0.000000e+00
65	5.070770e-02	5.093513e-01	0.000000e+00
66	5.060993e-02	5.185981e-01	0.000000e+00
67	5.053992e-02	5.253033e-01	0.000000e+00
68	5.053439e-02	5.269223e-01	0.000000e+00
69	5.052549e-02	5.281058e-01	0.000000e+00
70	5.033418e-02	5.315249e-01	0.000000e+00
71	5.000439e-02	5.406548e-01	0.000000e+00
72	4.962280e-02	5.451741e-01	0.000000e+00
73	4.948289e-02	5.637829e-01	0.000000e+00
74	4.947553e-02	5.574753e-01	0.000000e+00
75	4.945962e-02	5.654349e-01	0.000000e+00
76	4.945939e-02	5.664917e-01	0.000000e+00
77	4.862494e-02	5.757930e-01	0.000000e+00
78	4.784174e-02	6.258527e-01	0.000000e+00
79	4.778268e-02	6.419884e-01	0.000000e+00
80	4.771457e-02	6.493135e-01	0.000000e+00
81	4.771369e-02	6.475135e-01	0.000000e+00
82	4.760992e-02	6.314352e-01	0.000000e+00
83	4.759564e-02	6.279885e-01	0.000000e+00
84	4.749999e-02	6.315017e-01	0.000000e+00
85	4.749890e-02	6.326122e-01	0.000000e+00
86	4.748063e-02	6.323875e-01	0.000000e+00
87	4.737461e-02	6.282626e-01	0.000000e+00
88	4.733208e-02	6.253311e-01	0.000000e+00
89	4.702750e-02	6.555236e-01	0.000000e+00
90	4.701536e-02	6.532956e-01	0.000000e+00
91	4.697393e-02	6.606994e-01	0.000000e+00
92	4.690247e-02	6.563559e-01	0.000000e+00
93	4.637880e-02	6.329162e-01	0.000000e+00
94	4.461272e-02	6.763404e-01	0.000000e+00
95	4.456492e-02	6.845201e-01	0.000000e+00
96	4.448113e-02	6.820336e-01	0.000000e+00
97	4.448110e-02	6.818746e-01	0.000000e+00
98	4.445563e-02	6.897873e-01	0.000000e+00
99	4.425362e-02	7.122269e-01	0.000000e+00
100	4.404455e-02	6.942692e-01	0.000000e+00


==> graphics/data/deblurring_unreg_MLNTuckersGMRES_history_k2.dat <==
Iteration	Reported_Residual	RRE	Lambda
1	2.017513e-01	4.423598e-01	0.000000e+00
2	8.949483e-02	3.567095e-01	0.000000e+00
3	7.422321e-02	3.480682e-01	0.000000e+00
4	6.981417e-02	3.742010e-01	0.000000e+00
5	6.840193e-02	4.287129e-01	0.000000e+00
6	6.823789e-02	3.903997e-01	0.000000e+00
7	6.723329e-02	3.283227e-01	0.000000e+00
8	6.686050e-02	3.608894e-01	0.000000e+00
9	6.549633e-02	4.286410e-01	0.000000e+00
10	6.496101e-02	4.083093e-01	0.000000e+00
11	6.471566e-02	4.083841e-01	0.000000e+00
12	6.470232e-02	4.118375e-01	0.000000e+00
13	6.460583e-02	4.204000e-01	0.000000e+00
14	6.455586e-02	4.194124e-01	0.000000e+00
15	6.427203e-02	4.103121e-01	0.000000e+00
16	6.408960e-02	4.005214e-01	0.000000e+00
17	6.391598e-02	4.027233e-01	0.000000e+00
18	6.363105e-02	4.273694e-01	0.000000e+00
19	6.354523e-02	4.225264e-01	0.000000e+00
20	6.313564e-02	4.136507e-01	0.000000e+00
21	6.311130e-02	4.123887e-01	0.000000e+00
22	6.305851e-02	4.110358e-01	0.000000e+00
23	6.277087e-02	4.041833e-01	0.000000e+00
24	6.271344e-02	3.931931e-01	0.000000e+00
25	6.256631e-02	3.956175e-01	0.000000e+00
26	6.228910e-02	3.758561e-01	0.000000e+00
27	6.153148e-02	3.852299e-01	0.000000e+00
28	6.152994e-02	3.836696e-01	0.000000e+00
29	6.138146e-02	3.876821e-01	0.000000e+00
30	6.070113e-02	3.865326e-01	0.000000e+00
31	6.063127e-02	3.903310e-01	0.000000e+00
32	6.045416e-02	3.879205e-01	0.000000e+00
33	6.039218e-02	3.901435e-01	0.000000e+00
34	6.023353e-02	3.940311e-01	0.000000e+00
35	5.940859e-02	4.406107e-01	0.000000e+00
36	5.925596e-02	4.364356e-01	0.000000e+00
37	5.922013e-02	4.347260e-01	0.000000e+00
38	5.915091e-02	4.317148e-01	0.000000e+00
39	5.914343e-02	4.334794e-01	0.000000e+00
40	5.860087e-02	4.355373e-01	0.000000e+00
41	5.836692e-02	4.318831e-01	0.000000e+00
42	5.799056e-02	4.381027e-01	0.000000e+00
43	5.759724e-02	4.429985e-01	0.000000e+00
44	5.744803e-02	4.443798e-01	0.000000e+00
45	5.744508e-02	4.454570e-01	0.000000e+00
46	5.729499e-02	4.454729e-01	0.000000e+00
47	5.726804e-02	4.435694e-01	0.000000e+00
48	5.719822e-02	4.447271e-01	0.000000e+00
49	5.658072e-02	4.392509e-01	0.000000e+00
50	5.650598e-02	4.437623e-01	0.000000e+00
51	5.650412e-02	4.433184e-01	0.000000e+00
52	5.645493e-02	4.471050e-01	0.000000e+00
53	5.625125e-02	4.596696e-01	0.000000e+00
54	5.622949e-02	4.555246e-01	0.000000e+00
55	5.608352e-02	4.481238e-01	0.000000e+00
56	5.364031e-02	4.469730e-01	0.000000e+00
57	5.344315e-02	4.389956e-01	0.000000e+00
58	5.344218e-02	4.378097e-01	0.000000e+00
59	5.270772e-02	4.570567e-01	0.000000e+00
60	5.191110e-02	4.481238e-01	0.000000e+00
61	5.174371e-02	4.488854e-01	0.000000e+00
62	5.151031e-02	4.324282e-01	0.000000e+00
63	5.083267e-02	4.425101e-01	0.000000e+00
64	5.076077e-02	4.446474e-01	0.000000e+00
65	5.070770e-02	4.414663e-01	0.000000e+00
66	5.060993e-02	4.476296e-01	0.000000e+00
67	5.053992e-02	4.507370e-01	0.000000e+00
68	5.053439e-02	4.513586e-01	0.000000e+00
69	5.052549e-02	4.510251e-01	0.000000e+00
70	5.033418e-02	4.590520e-01	0.000000e+00
71	5.000439e-02	4.638781e-01	0.000000e+00
72	4.962280e-02	4.639405e-01	0.000000e+00
73	4.948289e-02	4.684565e-01	0.000000e+00
74	4.947553e-02	4.642195e-01	0.000000e+00
75	4.945962e-02	4.650316e-01	0.000000e+00
76	4.945939e-02	4.650968e-01	0.000000e+00
77	4.862494e-02	4.884410e-01	0.000000e+00
78	4.784174e-02	4.979937e-01	0.000000e+00
79	4.778268e-02	5.065029e-01	0.000000e+00
80	4.771457e-02	5.128940e-01	0.000000e+00
81	4.771369e-02	5.122194e-01	0.000000e+00
82	4.760992e-02	5.089223e-01	0.000000e+00
83	4.759564e-02	5.113525e-01	0.000000e+00
84	4.749999e-02	5.080877e-01	0.000000e+00
85	4.749890e-02	5.090354e-01	0.000000e+00
86	4.748063e-02	5.079167e-01	0.000000e+00
87	4.737461e-02	5.180484e-01	0.000000e+00
88	4.733208e-02	5.104134e-01	0.000000e+00
89	4.702750e-02	5.296613e-01	0.000000e+00
90	4.701536e-02	5.291795e-01	0.000000e+00
91	4.697393e-02	5.346832e-01	0.000000e+00
92	4.690247e-02	5.363415e-01	0.000000e+00
93	4.637880e-02	5.278956e-01	0.000000e+00
94	4.461272e-02	5.859096e-01	0.000000e+00
95	4.456492e-02	5.891411e-01	0.000000e+00
96	4.448113e-02	5.940025e-01	0.000000e+00
97	4.448110e-02	5.936044e-01	0.000000e+00
98	4.445563e-02	5.985620e-01	0.000000e+00
99	4.425362e-02	6.189206e-01	0.000000e+00
100	4.404455e-02	6.064166e-01	0.000000e+00


==> graphics/data/deblurring_unreg_RHOSVDTuckerGMRES_history_k2.dat <==
Iteration	Reported_Residual	RRE	Lambda
1	1.789992e-01	4.329697e-01	0.000000e+00
2	5.685608e-02	3.398464e-01	0.000000e+00
3	3.395514e-02	3.157668e-01	0.000000e+00
4	2.396054e-02	3.101412e-01	0.000000e+00
5	2.042168e-02	3.176951e-01	0.000000e+00
6	1.887941e-02	3.379182e-01	0.000000e+00
7	1.779887e-02	3.669517e-01	0.000000e+00
8	1.699233e-02	3.969113e-01	0.000000e+00
9	1.630592e-02	4.235040e-01	0.000000e+00
10	1.537380e-02	4.503610e-01	0.000000e+00
11	1.434193e-02	4.706540e-01	0.000000e+00
12	1.305527e-02	4.906703e-01	0.000000e+00
13	1.158008e-02	5.166200e-01	0.000000e+00
14	1.006594e-02	5.472202e-01	0.000000e+00
15	8.701096e-03	5.625486e-01	0.000000e+00
16	7.584123e-03	5.779580e-01	0.000000e+00
17	6.730417e-03	5.856764e-01	0.000000e+00
18	6.049157e-03	5.985297e-01	0.000000e+00
19	5.488249e-03	6.018393e-01	0.000000e+00
20	5.036848e-03	6.022356e-01	0.000000e+00
21	4.664059e-03	6.043361e-01	0.000000e+00
22	4.355874e-03	6.079967e-01	0.000000e+00
23	4.096265e-03	6.093100e-01	0.000000e+00
24	3.875761e-03	6.136615e-01	0.000000e+00
25	3.686014e-03	6.136062e-01	0.000000e+00
26	3.521567e-03	6.090309e-01	0.000000e+00
27	3.376983e-03	6.148616e-01	0.000000e+00
28	3.248545e-03	6.178613e-01	0.000000e+00
29	3.133592e-03	6.192640e-01	0.000000e+00
30	3.029915e-03	6.143646e-01	0.000000e+00
31	2.935730e-03	6.166914e-01	0.000000e+00
32	2.849794e-03	6.176585e-01	0.000000e+00
33	2.771036e-03	6.144825e-01	0.000000e+00
34	2.698326e-03	6.200403e-01	0.000000e+00
35	2.631096e-03	6.194166e-01	0.000000e+00
36	2.568616e-03	6.234740e-01	0.000000e+00
37	2.510316e-03	6.189270e-01	0.000000e+00
38	2.455775e-03	6.225761e-01	0.000000e+00
39	2.404684e-03	6.161840e-01	0.000000e+00
40	2.356661e-03	6.206347e-01	0.000000e+00
41	2.311326e-03	6.200769e-01	0.000000e+00
42	2.268527e-03	6.179015e-01	0.000000e+00
43	2.228013e-03	6.258655e-01	0.000000e+00
44	2.189573e-03	6.238271e-01	0.000000e+00
45	2.153076e-03	6.235118e-01	0.000000e+00
46	2.118338e-03	6.235283e-01	0.000000e+00
47	2.085210e-03	6.259529e-01	0.000000e+00
48	2.053591e-03	6.216927e-01	0.000000e+00
49	2.023356e-03	6.245390e-01	0.000000e+00
50	1.994422e-03	6.221047e-01	0.000000e+00
51	1.966682e-03	6.230944e-01	0.000000e+00
52	1.940053e-03	6.231406e-01	0.000000e+00
53	1.914487e-03	6.248443e-01	0.000000e+00
54	1.889881e-03	6.218760e-01	0.000000e+00
55	1.866197e-03	6.244157e-01	0.000000e+00
56	1.843387e-03	6.226877e-01	0.000000e+00
57	1.821412e-03	6.250758e-01	0.000000e+00
58	1.800186e-03	6.189315e-01	0.000000e+00
59	1.779679e-03	6.214427e-01	0.000000e+00
60	1.759850e-03	6.242537e-01	0.000000e+00
61	1.740679e-03	6.297416e-01	0.000000e+00
62	1.722123e-03	6.207919e-01	0.000000e+00
63	1.704151e-03	6.218688e-01	0.000000e+00
64	1.686727e-03	6.253781e-01	0.000000e+00
65	1.669812e-03	6.233131e-01	0.000000e+00
66	1.653395e-03	6.223658e-01	0.000000e+00
67	1.637459e-03	6.224539e-01	0.000000e+00
68	1.621974e-03	6.241730e-01	0.000000e+00
69	1.606917e-03	6.196509e-01	0.000000e+00
70	1.592269e-03	6.230939e-01	0.000000e+00
71	1.578010e-03	6.242731e-01	0.000000e+00
72	1.564131e-03	6.227282e-01	0.000000e+00
73	1.550615e-03	6.247317e-01	0.000000e+00
74	1.537435e-03	6.220255e-01	0.000000e+00
75	1.524592e-03	6.244135e-01	0.000000e+00
76	1.512064e-03	6.239141e-01	0.000000e+00
77	1.499836e-03	6.214466e-01	0.000000e+00
78	1.487900e-03	6.255263e-01	0.000000e+00
79	1.476241e-03	6.231015e-01	0.000000e+00
80	1.464857e-03	6.245463e-01	0.000000e+00
81	1.453730e-03	6.225567e-01	0.000000e+00
82	1.442851e-03	6.270528e-01	0.000000e+00
83	1.432211e-03	6.244128e-01	0.000000e+00
84	1.421804e-03	6.258874e-01	0.000000e+00
85	1.411617e-03	6.246528e-01	0.000000e+00
86	1.401648e-03	6.270130e-01	0.000000e+00
87	1.391889e-03	6.241584e-01	0.000000e+00
88	1.382329e-03	6.215056e-01	0.000000e+00
89	1.372966e-03	6.232635e-01	0.000000e+00
90	1.363791e-03	6.230246e-01	0.000000e+00
91	1.354795e-03	6.193631e-01	0.000000e+00
92	1.345973e-03	6.246781e-01	0.000000e+00
93	1.337319e-03	6.273127e-01	0.000000e+00
94	1.328834e-03	6.249879e-01	0.000000e+00
95	1.320501e-03	6.253586e-01	0.000000e+00
96	1.312330e-03	6.239848e-01	0.000000e+00
97	1.304303e-03	6.224282e-01	0.000000e+00
98	1.296426e-03	6.220681e-01	0.000000e+00
99	1.288685e-03	6.228987e-01	0.000000e+00
100	1.281085e-03	6.242656e-01	0.000000e+00


==> graphics/data/deblurring_unreg_RHOSVDTuckersGMRES_history_k2.dat <==
Iteration	Reported_Residual	RRE	Lambda
1	1.279384e-01	4.275393e-01	0.000000e+00
2	6.780747e-02	3.479849e-01	0.000000e+00
3	5.580811e-02	3.175881e-01	0.000000e+00
4	5.092537e-02	3.092586e-01	0.000000e+00
5	4.976021e-02	3.168015e-01	0.000000e+00
6	4.974020e-02	3.195631e-01	0.000000e+00
7	4.970453e-02	3.140487e-01	0.000000e+00
8	4.918593e-02	3.084701e-01	0.000000e+00
9	4.909769e-02	3.064053e-01	0.000000e+00
10	4.887484e-02	3.096324e-01	0.000000e+00
11	4.879459e-02	3.135779e-01	0.000000e+00
12	4.878060e-02	3.117581e-01	0.000000e+00
13	4.865044e-02	3.099898e-01	0.000000e+00
14	4.852183e-02	3.100670e-01	0.000000e+00
15	4.837437e-02	3.131540e-01	0.000000e+00
16	4.828079e-02	3.173053e-01	0.000000e+00
17	4.827575e-02	3.187751e-01	0.000000e+00
18	4.810697e-02	3.201623e-01	0.000000e+00
19	4.809938e-02	3.204270e-01	0.000000e+00
20	4.807061e-02	3.202607e-01	0.000000e+00
21	4.791561e-02	3.325948e-01	0.000000e+00
22	4.785655e-02	3.353774e-01	0.000000e+00
23	4.781909e-02	3.308559e-01	0.000000e+00
24	4.770660e-02	3.314071e-01	0.000000e+00
25	4.679725e-02	3.325181e-01	0.000000e+00
26	4.676012e-02	3.351339e-01	0.000000e+00
27	4.676002e-02	3.343494e-01	0.000000e+00
28	4.667681e-02	3.389035e-01	0.000000e+00
29	4.636187e-02	3.554739e-01	0.000000e+00
30	4.635568e-02	3.565290e-01	0.000000e+00
31	4.575306e-02	3.555051e-01	0.000000e+00
32	4.552686e-02	3.446609e-01	0.000000e+00
33	4.545416e-02	3.463835e-01	0.000000e+00
34	4.545389e-02	3.448686e-01	0.000000e+00
35	4.537018e-02	3.478924e-01	0.000000e+00
36	4.529732e-02	3.447006e-01	0.000000e+00
37	4.529704e-02	3.460718e-01	0.000000e+00
38	4.510804e-02	3.426083e-01	0.000000e+00
39	4.507703e-02	3.400332e-01	0.000000e+00
40	4.506754e-02	3.421036e-01	0.000000e+00
41	4.400745e-02	3.605961e-01	0.000000e+00
42	4.392672e-02	3.591927e-01	0.000000e+00
43	4.348581e-02	3.548560e-01	0.000000e+00
44	4.335054e-02	3.626604e-01	0.000000e+00
45	4.314499e-02	3.796059e-01	0.000000e+00
46	4.296826e-02	3.678264e-01	0.000000e+00
47	4.270815e-02	3.722854e-01	0.000000e+00
48	4.251768e-02	3.891755e-01	0.000000e+00
49	4.245885e-02	3.788067e-01	0.000000e+00
50	4.236168e-02	3.703935e-01	0.000000e+00
51	4.225100e-02	3.650957e-01	0.000000e+00
52	4.198999e-02	3.709459e-01	0.000000e+00
53	4.138547e-02	4.201753e-01	0.000000e+00
54	4.135210e-02	4.158221e-01	0.000000e+00
55	4.134055e-02	4.090924e-01	0.000000e+00
56	4.134007e-02	4.114330e-01	0.000000e+00
57	4.130234e-02	4.021393e-01	0.000000e+00
58	4.116388e-02	3.960662e-01	0.000000e+00
59	4.036371e-02	4.109213e-01	0.000000e+00
60	4.035181e-02	4.172153e-01	0.000000e+00
61	3.924601e-02	4.944479e-01	0.000000e+00
62	3.917980e-02	4.681452e-01	0.000000e+00
63	3.917924e-02	4.726479e-01	0.000000e+00
64	3.917923e-02	4.698335e-01	0.000000e+00
65	3.910181e-02	4.848850e-01	0.000000e+00
66	3.894431e-02	5.123641e-01	0.000000e+00
67	3.890243e-02	5.054130e-01	0.000000e+00
68	3.882420e-02	5.141747e-01	0.000000e+00
69	3.882005e-02	5.143728e-01	0.000000e+00
70	3.882000e-02	5.119241e-01	0.000000e+00
71	3.804932e-02	5.451724e-01	0.000000e+00
72	3.803115e-02	5.456403e-01	0.000000e+00
73	3.772550e-02	5.499397e-01	0.000000e+00
74	3.736702e-02	5.398079e-01	0.000000e+00
75	3.716951e-02	5.330841e-01	0.000000e+00
76	3.682846e-02	5.955306e-01	0.000000e+00
77	3.671025e-02	6.249809e-01	0.000000e+00
78	3.598535e-02	6.993480e-01	0.000000e+00
79	3.596363e-02	7.033879e-01	0.000000e+00
80	3.577910e-02	6.750120e-01	0.000000e+00
81	3.577879e-02	6.728134e-01	0.000000e+00
82	3.531907e-02	6.556639e-01	0.000000e+00
83	3.462147e-02	7.281700e-01	0.000000e+00
84	3.458271e-02	7.310533e-01	0.000000e+00
85	3.454835e-02	7.424980e-01	0.000000e+00
86	3.424847e-02	7.640643e-01	0.000000e+00
87	3.423930e-02	7.860254e-01	0.000000e+00
88	3.418800e-02	8.000999e-01	0.000000e+00
89	3.405020e-02	8.170506e-01	0.000000e+00
90	3.376313e-02	8.273006e-01	0.000000e+00
91	3.375796e-02	8.384288e-01	0.000000e+00
92	3.370322e-02	8.799783e-01	0.000000e+00
93	3.341112e-02	8.093801e-01	0.000000e+00
94	3.326925e-02	8.331997e-01	0.000000e+00
95	3.320903e-02	8.572631e-01	0.000000e+00
96	3.306578e-02	8.140176e-01	0.000000e+00
97	3.292209e-02	8.229118e-01	0.000000e+00
98	3.270468e-02	8.488579e-01	0.000000e+00
99	3.237299e-02	8.154978e-01	0.000000e+00
100	3.228804e-02	8.213039e-01	0.000000e+00


==> graphics/data/laplacian_summary.dat <==
Method	Target_Tol	Time(s)	Final_TrueRes	Iterations
P-FTT Tucker-SS-SD	1e-03	0.1233	9.987710e-04	2
RHOSVD-Tucker sGMRES	1e-03	0.1582	5.785125e-04	5
MLN-Tucker sGMRES	1e-03	0.0769	5.321060e-04	5
MLN-Tucker sGMRES (Memory Efficient)	1e-03	0.0763	5.321060e-04	5
RHOSVD-Tucker GMRES	1e-03	0.1871	5.216979e-04	5
P-FTT Tucker-SS-SD	1e-05	2.2878	8.277096e-06	6
RHOSVD-Tucker sGMRES	1e-05	0.8225	3.313686e-06	10
MLN-Tucker sGMRES	1e-05	0.5017	3.040930e-06	10
MLN-Tucker sGMRES (Memory Efficient)	1e-05	0.5017	4.433747e-06	10
RHOSVD-Tucker GMRES	1e-05	0.4987	8.540947e-06	7
P-FTT Tucker-SS-SD	1e-07	94.4715	8.910174e-08	16
RHOSVD-Tucker sGMRES	1e-07	8.9353	9.436359e-08	14
MLN-Tucker sGMRES	1e-07	7.5940	9.428358e-08	20
MLN-Tucker sGMRES (Memory Efficient)	1e-07	7.6131	3.277437e-07	20
RHOSVD-Tucker GMRES	1e-07	11.5720	9.803797e-08	15


==> graphics/data/svd_unfoldings_Xtrue.dat <==
Index	Mode1	Mode2	Mode3
1	1	1	1
2	0.529498	0.532773	0.153985
3	0.388319	0.409434	0.0583363
4	0.152173	0.153212	0.0201541
5	0.128335	0.129271	2.55375e-15
6	0.102589	0.102436	7.78745e-16
7	0.0590249	0.0704682	7.22901e-16
8	0.0199589	0.028204	6.80537e-16
9	0.0114165	0.0142535	1.81792e-16
10	8.78533e-16	6.86013e-15	1.56538e-16
11	5.10055e-16	2.75752e-15	1.38783e-16
12	5.00825e-16	1.44289e-15	6.21416e-17
13	3.20341e-16	6.6207e-16	3.16053e-17
14	2.46906e-16	4.95455e-16	2.11434e-17
15	1.98653e-16	2.38928e-16	1.9739e-17
16	1.78304e-16	1.77711e-16	1.8832e-17
17	1.64621e-16	1.41257e-16	1.6852e-17
18	1.39928e-16	9.06046e-17	1.21683e-17
19	1.23918e-16	7.25154e-17	1.12322e-17
20	1.22357e-16	5.84064e-17	1.03473e-17
21	9.31207e-17	5.66674e-17	7.15958e-18
22	7.28559e-17	5.35161e-17	4.8013e-18
23	5.66945e-17	5.01878e-17	3.01394e-18
24	4.56068e-17	4.4036e-17	2.15731e-18
25	3.46161e-17	3.10357e-17	1.2714e-18
26	2.86298e-17	2.84458e-17	9.50177e-19
27	2.63048e-17	2.31168e-17	6.51251e-19
28	2.22828e-17	1.72882e-17	5.09774e-19
29	1.70603e-17	1.31293e-17	2.42896e-19
30	1.21289e-17	7.07521e-18	2.9016e-30
31	8.86608e-18	6.36154e-18	1.74999e-30
32	7.89896e-18	4.29806e-18	9.64905e-31
33	5.68186e-18	3.08761e-18	6.55049e-31
34	4.6327e-18	2.46958e-18	1.89485e-31
35	4.00371e-18	1.20609e-18	2.78339e-32
36	3.34931e-18	6.38749e-19	1.58565e-32
37	2.98523e-18	5.42668e-20	1.20332e-32
38	1.48111e-18	1.59106e-20	8.23553e-33
39	1.52062e-30	5.27413e-21	6.54407e-33
40	1.3714e-30	3.07727e-21	6.26975e-33
41	6.05707e-31	2.75211e-22	3.56353e-33
42	4.80915e-31	1.85641e-30	3.02795e-33
43	4.11511e-31	1.30863e-30	2.37014e-33
44	3.52755e-31	6.3445e-31	2.0252e-33
45	3.09102e-31	3.03322e-32	9.75754e-34
46	2.94256e-31	1.9897e-32	6.06359e-34
47	1.41939e-31	1.52031e-32	1.98944e-34
48	1.32885e-31	1.33524e-32	1.71366e-48
49	1.12909e-31	7.7934e-33	1.2638e-48
50	8.72382e-32	5.66701e-33	7.32857e-49
51	7.67226e-32	4.01292e-33	5.39541e-49
52	5.61063e-32	2.78023e-33	4.74158e-49
53	5.15617e-32	1.24046e-33	2.9587e-49
54	4.21239e-32	2.14876e-34	2.72247e-49
55	1.63899e-32	7.37592e-38	1.50177e-49
56	5.28087e-33	3.38666e-38	1.30579e-49
57	4.0933e-33	1.18854e-38	4.00008e-50
58	3.73519e-33	1.13061e-38	3.10197e-50
59	2.04165e-33	6.96703e-39	5.78323e-51
60	1.46306e-33	4.50764e-39	7.10605e-65
61	1.31894e-33	2.64124e-39	3.72087e-65
62	9.37785e-34	1.35733e-39	2.17343e-65
63	7.20262e-34	3.40501e-42	8.65357e-66
64	4.43829e-34	3.38647e-45	4.04941e-66
65	3.11831e-34	1.65643e-46	NaN
66	2.47139e-34	1.85972e-54	NaN
67	1.92642e-34	4.23054e-55	NaN
68	1.01783e-34	0	NaN
69	1.96424e-35	0	NaN
70	1.13056e-46	0	NaN
71	9.03957e-47	0	NaN
72	6.93898e-47	0	NaN
73	5.43301e-47	0	NaN
74	4.19321e-47	0	NaN
75	3.8074e-47	0	NaN
76	2.08217e-47	0	NaN
77	1.16337e-47	0	NaN
78	6.193e-48	0	NaN
79	2.91569e-48	0	NaN
80	9.33538e-50	0	NaN
81	5.19394e-50	0	NaN
82	4.13506e-50	0	NaN
83	3.71348e-50	0	NaN
84	2.06806e-50	0	NaN
85	1.78846e-50	0	NaN
86	1.58066e-50	0	NaN
87	1.35522e-50	0	NaN
88	8.94523e-51	0	NaN
89	6.49787e-51	0	NaN
90	4.50962e-51	0	NaN
91	3.32907e-51	0	NaN
92	2.92572e-51	0	NaN
93	3.18094e-65	0	NaN
94	2.55029e-65	0	NaN
95	2.33491e-65	0	NaN
96	1.8278e-65	0	NaN
97	1.55505e-65	0	NaN
98	1.27261e-65	0	NaN
99	9.70708e-66	0	NaN
100	7.96724e-66	0	NaN
101	5.8722e-66	0	NaN
102	4.9123e-66	0	NaN
103	4.06581e-66	0	NaN
104	3.24404e-66	0	NaN
105	2.73718e-66	0	NaN
106	1.96017e-66	0	NaN
107	8.81897e-67	0	NaN
108	6.38997e-67	0	NaN
109	1.33682e-81	0	NaN
110	2.47166e-82	0	NaN
111	1.91236e-82	0	NaN
112	1.69327e-82	0	NaN
113	6.72329e-83	0	NaN
114	8.61533e-84	0	NaN
115	2.02149e-98	0	NaN
116	1.5392e-98	0	NaN
117	1.00588e-98	0	NaN
118	2.12728e-99	0	NaN
119	3.2299e-100	0	NaN
120	1.4953e-114	0	NaN
121	5.21645e-115	0	NaN
122	6.31743e-116	0	NaN
123	2.07549e-116	0	NaN
124	8.46669e-118	0	NaN
125	1.07274e-130	0	NaN
126	1.91985e-138	0	NaN
127	1.51346e-161	0	NaN
128	9.16497e-163	0	NaN


==> graphics/data/svd_unfoldings_Y.dat <==
Index	Mode1	Mode2	Mode3
1	1	1	1
2	0.316867	0.320853	0.105211
3	0.299264	0.307638	0.022027
4	0.0227227	0.0200648	0.00133056
5	0.0120722	0.0122182	0.00132308
6	0.00312736	0.00313478	0.00132124
7	0.00132099	0.00116417	0.00131765
8	0.00107853	0.00109084	0.00131379
9	0.00107386	0.00107619	0.00130924
10	0.00107075	0.00107513	0.00130834
11	0.00106716	0.00106636	0.001305
12	0.0010664	0.0010639	0.00130339
13	0.00105884	0.00106226	0.00130077
14	0.00105697	0.00106002	0.00129736
15	0.00105418	0.00105629	0.00129655
16	0.00105143	0.00105407	0.00129429
17	0.00105077	0.00105326	0.00129097
18	0.00104813	0.00105045	0.00128957
19	0.00104589	0.00104976	0.00128551
20	0.00104372	0.00104606	0.00128334
21	0.00104134	0.00104392	0.00127999
22	0.00104063	0.00104224	0.00127958
23	0.0010383	0.00104061	0.00127772
24	0.0010374	0.00103771	0.00127645
25	0.00103321	0.00103689	0.00127464
26	0.00103199	0.00103318	0.00127065
27	0.00102995	0.00103221	0.00126794
28	0.00102937	0.00103135	0.00126648
29	0.0010287	0.00103091	0.00126619
30	0.00102708	0.00102926	0.00126467
31	0.00102496	0.00102713	0.00126203
32	0.00102389	0.00102538	0.00125985
33	0.00102095	0.00102246	0.00125876
34	0.00102007	0.00101829	0.00125742
35	0.00101811	0.00101543	0.00125683
36	0.00101439	0.00101485	0.00125226
37	0.00101279	0.00101326	0.0012509
38	0.00101097	0.00101267	0.00124903
39	0.00100848	0.00101099	0.00124661
40	0.00100578	0.00100915	0.00124476
41	0.00100428	0.00100799	0.00124376
42	0.00100267	0.00100471	0.00124182
43	0.00100204	0.00100356	0.00123867
44	0.00100027	0.00100222	0.00123825
45	0.000999411	0.00100025	0.00123676
46	0.000995849	0.000999937	0.00123399
47	0.000995637	0.000997032	0.00123231
48	0.000993105	0.000994128	0.00123185
49	0.000991822	0.000992824	0.00122781
50	0.00099043	0.000991986	0.0012248
51	0.000989554	0.000990557	0.00122328
52	0.000988418	0.00098917	0.00121925
53	0.000983789	0.000986941	0.00121779
54	0.00098336	0.000984465	0.00121609
55	0.000982754	0.000982687	0.00121394
56	0.000979675	0.000981449	0.00121001
57	0.000979304	0.000980921	0.00120817
58	0.000975553	0.000978968	0.00120476
59	0.000974907	0.000977935	0.00120145
60	0.000973808	0.00097738	0.00119803
61	0.000973178	0.000975756	0.00119613
62	0.000970486	0.000973122	0.00119353
63	0.000969489	0.000972021	0.00118922
64	0.000967778	0.000969902	0.00118245
65	0.000966168	0.000969291	NaN
66	0.000964894	0.000966932	NaN
67	0.000964217	0.000966552	NaN
68	0.000960818	0.000965346	NaN
69	0.000960117	0.000964977	NaN
70	0.000957835	0.000961665	NaN
71	0.000956521	0.000959944	NaN
72	0.000953543	0.000957972	NaN
73	0.000952506	0.000957	NaN
74	0.000951096	0.000955702	NaN
75	0.000950628	0.000954758	NaN
76	0.000949591	0.000952477	NaN
77	0.000947788	0.000951335	NaN
78	0.000946078	0.000950169	NaN
79	0.000944351	0.000948395	NaN
80	0.000942692	0.000946936	NaN
81	0.000941402	0.000944694	NaN
82	0.000939859	0.000942568	NaN
83	0.000938484	0.000940373	NaN
84	0.000936364	0.000938857	NaN
85	0.000935851	0.000938393	NaN
86	0.000934366	0.000935702	NaN
87	0.00093222	0.000934705	NaN
88	0.000931697	0.000932452	NaN
89	0.00092925	0.000930784	NaN
90	0.000928018	0.000930572	NaN
91	0.000925411	0.000928303	NaN
92	0.000924035	0.000927672	NaN
93	0.000921892	0.00092671	NaN
94	0.000920679	0.000925564	NaN
95	0.000919728	0.000923168	NaN
96	0.000917849	0.000922086	NaN
97	0.000916197	0.0009213	NaN
98	0.000915465	0.000920118	NaN
99	0.000913677	0.000918369	NaN
100	0.000912202	0.000916429	NaN
101	0.000909758	0.000913965	NaN
102	0.000907734	0.000912997	NaN
103	0.000906702	0.000911253	NaN
104	0.000904128	0.000909717	NaN
105	0.000903486	0.000908715	NaN
106	0.000901056	0.000905354	NaN
107	0.000899478	0.000904836	NaN
108	0.000896791	0.000902193	NaN
109	0.000894597	0.00090104	NaN
110	0.000893513	0.000900201	NaN
111	0.000892153	0.000898747	NaN
112	0.000891095	0.000896817	NaN
113	0.000889251	0.000893525	NaN
114	0.000884559	0.000891654	NaN
115	0.000883349	0.000888984	NaN
116	0.000882217	0.000887346	NaN
117	0.000881056	0.000885842	NaN
118	0.000878619	0.000884795	NaN
119	0.000874526	0.000883229	NaN
120	0.000871566	0.000881676	NaN
121	0.000870967	0.000878781	NaN
122	0.000868126	0.000875405	NaN
123	0.000865228	0.00087184	NaN
124	0.000862641	0.000867223	NaN
125	0.000862217	0.000863863	NaN
126	0.000859336	0.000861059	NaN
127	0.000857173	0.00086017	NaN
128	0.000847557	0.000855031	NaN

